EMA: Effort Metric Attention for Anatomical Effort-Guided Human Motion Diffusion

Human motion diffusion models can synthesize action sequences from text, but controlling motion intensity remains challenging. Existing approaches rely on effort-related adverbs, which are ambiguous and fail to capture quantitative aspects such as pacing, often resulting in flat and monotonous dynamics. We propose an intensity-control framework based on Effort Metric Attention (EMA), a cross-attention module that conditions diffusion on numerical effort signals. Inspired by Laban Movement Analysis (LMA), the framework focuses on the Time and Weight effort factors. We approximate these factors using two kinematic metrics: peak joint positional change for pacing and collective joint positional change for motion amount. EMA enables fine-grained, region-wise control without costly post-hoc optimization. We introduce two evaluation tasks, metric-to-motion consistency and body-part-level effort modulation, to assess numerical fidelity and localized control. Experiments and a user study show near-monotonic alignment between specified effort levels, generated motion dynamics, and established LMA descriptors. These results indicate effective and interpretable control of effort dynamics in practice.

==> fig/trendplotsv6/EMA/A_man_bends_over_metrics.csv <==
file_source,prompt,peak_positional_change_root,peak_positional_change_left_lower,peak_positional_change_right_lower,peak_positional_change_spine,peak_positional_change_left_upper,peak_positional_change_right_upper,peak_positional_change_head,collective_positional_change_root,collective_positional_change_left_lower,collective_positional_change_right_lower,collective_positional_change_spine,collective_positional_change_left_upper,collective_positional_change_right_upper,collective_positional_change_head,peak_velocity_root,peak_velocity_left_lower,peak_velocity_right_lower,peak_velocity_spine,peak_velocity_left_upper,peak_velocity_right_upper,peak_velocity_head,collective_velocity_root,collective_velocity_left_lower,collective_velocity_right_lower,collective_velocity_spine,collective_velocity_left_upper,collective_velocity_right_upper,collective_velocity_head,peak_acceleration_root,peak_acceleration_left_lower,peak_acceleration_right_lower,peak_acceleration_spine,peak_acceleration_left_upper,peak_acceleration_right_upper,peak_acceleration_head,collective_acceleration_root,collective_acceleration_left_lower,collective_acceleration_right_lower,collective_acceleration_spine,collective_acceleration_left_upper,collective_acceleration_right_upper,collective_acceleration_head
reportv21_LT_120/EXPT_A_man_bends_over_normal.npy,A man bends over,0.008694782,0.010927023,0.012916716,0.010444238,0.011507569,0.014454534,0.014132636,1.0335702,1.0438513,1.052174,1.0445416,1.0634731,1.0617001,1.0851264,0.17389564,0.21854046,0.25833434,0.20888476,0.23015137,0.2890907,0.2826527,20.6714,20.877022,21.04348,20.890831,21.269459,21.234001,21.702526,0.00094264746,0.6735929,0.67561513,0.26931792,0.72429335,0.58615947,1.0838726,0.03034234,16.57536,13.520604,7.853932,16.499714,20.834044,18.82245
reportv21_LT_120/EXPT_A_man_bends_over_fast.npy,A man bends over fast,0.008702499,0.019818608,0.017762583,0.010417804,0.011399555,0.012309703,0.014690727,1.0333909,1.05716,1.0781082,1.0412465,1.0719012,1.0598058,1.0711802,0.17404997,0.3963721,0.3552516,0.20835607,0.2279911,0.24619405,0.29381454,20.667818,21.143198,21.562159,20.82493,21.438025,21.196114,21.423603,0.0014796853,1.7512705,1.7692411,0.15828888,0.38439423,0.37036642,0.5185619,0.046252012,28.187006,30.1726,7.0965405,15.758066,18.628063,14.858176
reportv21_LT_120/EXPT_A_man_bends_over_very fast.npy,A man bends over very fast,0.008714882,0.01676685,0.016568564,0.011297412,0.015584197,0.013894271,0.015421028,1.0333143,1.063089,1.0767059,1.0712302,1.1010051,1.1425711,1.0965756,0.17429763,0.33533698,0.33137128,0.22594823,0.31168395,0.2778854,0.30842054,20.666283,21.261782,21.53412,21.424606,22.020103,22.851423,21.931515,0.0035730004,1.7035954,1.7194452,0.48252106,0.7840167,1.0360596,0.73361546,0.08711517,28.660782,25.035894,10.401293,31.708158,32.82544,21.920246
reportv21_LT_120/EXPT_A_man_bends_over_extremely fast.npy,A man bends over extremely fast,0.00870658,0.018236954,0.023290366,0.01209361,0.014633968,0.0148437545,0.014305238,1.0333359,1.0618356,1.1142507,1.0704832,1.085799,1.0851742,1.0834117,0.1741316,0.36473912,0.46580732,0.24187219,0.29267934,0.29687512,0.28610477,20.666716,21.236713,22.285007,21.409664,21.71598,21.703485,21.66823,0.0022488832,1.4386811,1.7366328,0.43090105,0.53035235,0.6315849,0.58761847,0.066723526,32.73504,36.36246,11.872578,25.453247,25.460539,22.399668
reportv21_LT_120/EXPT_A_man_bends_over_slow.npy,A man bends over slow,0.008693428,0.011741083,0.011115045,0.010399737,0.012698699,0.012190435,0.015357424,1.0330652,1.0525329,1.0555847,1.0387595,1.0554535,1.0540005,1.0738517,0.17386855,0.23482165,0.2223009,0.20799474,0.253974,0.24380869,0.30714846,20.661304,21.050663,21.111694,20.775188,21.10907,21.080008,21.477034,0.0013697147,0.9984085,0.81350845,0.14870793,0.4396363,0.53995997,0.5476031,0.036258698,14.730333,14.773166,5.388273,17.799253,17.512678,14.049888
reportv21_LT_120/EXPT_A_man_bends_over_very slow.npy,A man bends over very slow,0.008686541,0.010159647,0.009811692,0.010010158,0.01319374,0.013577929,0.0124742165,1.0333666,1.0366055,1.0447224,1.0267531,1.0592612,1.1063671,1.0378654,0.1737308,0.20319292,0.19623384,0.20020317,0.26387477,0.27155858,0.24948433,20.667334,20.732113,20.894445,20.535057,21.18522,22.12734,20.75731,0.00033140182,0.362554,0.26284903,0.3268533,0.39920014,0.54117644,0.44832408,0.0140455365,12.933103,10.233302,7.139679,15.426127,18.890352,15.065178
reportv21_LT_120/EXPT_A_man_bends_over_extremely slow.npy,A man bends over extremely slow,0.008684961,0.009673184,0.009500002,0.009275109,0.009445466,0.009386338,0.009780098,1.0333818,1.0400577,1.0384413,1.0316738,1.037312,1.0390472,1.0331417,0.17369922,0.19346368,0.19000003,0.18550217,0.1889093,0.18772678,0.19560194,20.667635,20.801151,20.768824,20.633478,20.746243,20.780943,20.662832,0.00016927719,0.23652084,0.26252633,0.22376586,0.30125096,0.18900439,0.20597145,0.007095337,9.806662,11.820613,4.8536015,8.924394,8.869332,7.685151


==> fig/trendplotsv6/EMA/A_man_dances_metrics.csv <==
file_source,prompt,peak_positional_change_root,peak_positional_change_left_lower,peak_positional_change_right_lower,peak_positional_change_spine,peak_positional_change_left_upper,peak_positional_change_right_upper,peak_positional_change_head,collective_positional_change_root,collective_positional_change_left_lower,collective_positional_change_right_lower,collective_positional_change_spine,collective_positional_change_left_upper,collective_positional_change_right_upper,collective_positional_change_head,peak_velocity_root,peak_velocity_left_lower,peak_velocity_right_lower,peak_velocity_spine,peak_velocity_left_upper,peak_velocity_right_upper,peak_velocity_head,collective_velocity_root,collective_velocity_left_lower,collective_velocity_right_lower,collective_velocity_spine,collective_velocity_left_upper,collective_velocity_right_upper,collective_velocity_head,peak_acceleration_root,peak_acceleration_left_lower,peak_acceleration_right_lower,peak_acceleration_spine,peak_acceleration_left_upper,peak_acceleration_right_upper,peak_acceleration_head,collective_acceleration_root,collective_acceleration_left_lower,collective_acceleration_right_lower,collective_acceleration_spine,collective_acceleration_left_upper,collective_acceleration_right_upper,collective_acceleration_head
reportv21_LT_120/EXPT_A_man_dances_normal.npy,A man dances,0.008711361,0.015120398,0.017433736,0.009972162,0.012139875,0.011213233,0.010833589,1.033051,1.0850352,1.0992317,1.0432655,1.0575337,1.0622263,1.046693,0.17422722,0.30240798,0.34867474,0.19944322,0.24279751,0.22426462,0.21667178,20.661024,21.700705,21.984632,20.865307,21.150673,21.244526,20.933863,0.002631545,1.212004,1.6282017,0.31238875,0.40911406,0.4307487,0.4447779,0.061918497,32.488335,34.991844,9.836764,14.567507,15.612633,15.269723
reportv21_LT_120/EXPT_A_man_dances_fast.npy,A man dances fast,0.008706924,0.015413865,0.01265486,0.011733401,0.014118087,0.014306894,0.0126618,1.033056,1.1239245,1.0676321,1.0552899,1.0731003,1.100112,1.0542059,0.17413847,0.3082773,0.25309718,0.234668,0.28236175,0.28613788,0.253236,20.661125,22.478493,21.352642,21.105797,21.462004,22.002237,21.08412,0.0039207935,2.1418447,1.0291034,0.84752625,0.5664371,0.80898017,1.0795362,0.0765118,43.789246,25.7581,13.26328,20.197296,25.744394,14.215968
reportv21_LT_120/EXPT_A_man_dances_very fast.npy,A man dances very fast,0.00871659,0.018378224,0.013036341,0.010278957,0.012761343,0.012264682,0.01265811,1.0331739,1.1717379,1.0886418,1.0473454,1.0972549,1.1006696,1.050783,0.1743318,0.36756447,0.2607268,0.20557915,0.25522688,0.24529365,0.2531622,20.663483,23.434757,21.772837,20.94691,21.945099,22.013388,21.01566,0.002604723,2.8884387,1.5493575,0.6463456,0.70887446,0.52821547,0.5109639,0.07847518,46.564766,34.260624,14.548461,23.017841,22.901321,16.81266
reportv21_LT_120/EXPT_A_man_dances_extremely fast.npy,A man dances extremely fast,0.008714519,0.01759096,0.017878506,0.011173417,0.017743185,0.016713213,0.012059058,1.0332792,1.1179746,1.1536276,1.0594933,1.1175524,1.155633,1.0770137,0.17429039,0.3518192,0.3575701,0.22346835,0.3548637,0.33426425,0.24118116,20.665586,22.359497,23.072554,21.189865,22.351051,23.112665,21.540277,0.003798902,2.0768418,2.0193295,0.85322237,1.0587145,1.1315228,0.78618777,0.1070869,51.34516,49.513374,18.319172,38.114464,37.220375,22.380661
reportv21_LT_120/EXPT_A_man_dances_slow.npy,A man dances slow,0.008716204,0.017075699,0.013136027,0.009598075,0.012509548,0.011520207,0.009914902,1.033447,1.1034148,1.0899175,1.0366733,1.0602286,1.0599656,1.0343546,0.17432408,0.34151396,0.26272056,0.19196151,0.25019097,0.23040414,0.19829804,20.66894,22.068293,21.798347,20.73347,21.204575,21.19931,20.68709,0.0033646822,1.2805135,1.7985374,0.24620871,0.3680782,0.48060006,0.2161862,0.103511214,35.468853,33.718002,7.66964,16.318007,18.25521,9.340019
reportv21_LT_120/EXPT_A_man_dances_very slow.npy,A man dances very slow,0.008688309,0.012361366,0.0113447,0.009176434,0.015922146,0.013231308,0.009493783,1.0331459,1.0578948,1.05081,1.0338855,1.0514423,1.0697234,1.0373609,0.17376618,0.24722731,0.226894,0.1835287,0.3184429,0.26462615,0.18987566,20.662918,21.1579,21.0162,20.677708,21.028845,21.394466,20.747217,0.0018489361,1.0242555,0.94241333,0.17540604,0.5682956,0.40405685,0.21865517,0.04103005,20.16605,19.48613,5.399633,16.373148,16.677109,7.78916
reportv21_LT_120/EXPT_A_man_dances_extremely slow.npy,A man dances extremely slow,0.008684172,0.0095790485,0.009840688,0.009232182,0.009534191,0.009269131,0.009262591,1.0333047,1.0353569,1.0310692,1.0352798,1.0363624,1.038069,1.0355369,0.17368345,0.19158097,0.19681376,0.18464364,0.19068384,0.18538262,0.1852518,20.666094,20.707142,20.621384,20.705595,20.727245,20.761381,20.71074,0.00019043684,0.32976925,0.21616094,0.11154165,0.20842366,0.12774453,0.18233553,0.005478263,12.279699,10.546372,5.582114,9.644727,7.1636996,7.0526404


==> fig/trendplotsv6/EMA/A_man_jumps_metrics.csv <==
file_source,prompt,peak_positional_change_root,peak_positional_change_left_lower,peak_positional_change_right_lower,peak_positional_change_spine,peak_positional_change_left_upper,peak_positional_change_right_upper,peak_positional_change_head,collective_positional_change_root,collective_positional_change_left_lower,collective_positional_change_right_lower,collective_positional_change_spine,collective_positional_change_left_upper,collective_positional_change_right_upper,collective_positional_change_head,peak_velocity_root,peak_velocity_left_lower,peak_velocity_right_lower,peak_velocity_spine,peak_velocity_left_upper,peak_velocity_right_upper,peak_velocity_head,collective_velocity_root,collective_velocity_left_lower,collective_velocity_right_lower,collective_velocity_spine,collective_velocity_left_upper,collective_velocity_right_upper,collective_velocity_head,peak_acceleration_root,peak_acceleration_left_lower,peak_acceleration_right_lower,peak_acceleration_spine,peak_acceleration_left_upper,peak_acceleration_right_upper,peak_acceleration_head,collective_acceleration_root,collective_acceleration_left_lower,collective_acceleration_right_lower,collective_acceleration_spine,collective_acceleration_left_upper,collective_acceleration_right_upper,collective_acceleration_head
reportv21_LT_120/EXPT_A_man_jumps_normal.npy,A man jumps,0.008731006,0.018356472,0.012625233,0.011928531,0.015943376,0.016076934,0.01486906,1.0337963,1.1161515,1.0676924,1.0752757,1.1554348,1.1459053,1.0989009,0.1746201,0.36712945,0.25250468,0.23857062,0.3188675,0.32153866,0.2973812,20.675926,22.323027,21.353844,21.505516,23.1087,22.918104,21.978022,0.004505813,1.4809735,1.1673925,0.6465958,0.91528535,0.9699333,0.8471508,0.0908494,24.644636,17.874807,10.872726,26.665907,26.616993,22.156963
reportv21_LT_120/EXPT_A_man_jumps_fast.npy,A man jumps fast,0.008751908,0.02362062,0.013876338,0.012319033,0.015751014,0.016967906,0.013080256,1.0349846,1.149996,1.0854892,1.0774783,1.1678113,1.150628,1.116866,0.17503816,0.4724124,0.27752677,0.24638069,0.31502026,0.33935812,0.26160514,20.699694,22.999918,21.709782,21.549566,23.356224,23.012554,22.337318,0.0064456463,2.1510007,0.8871491,0.57342905,1.0213623,0.9283271,0.66802233,0.109634995,37.327282,23.010185,10.279839,24.577255,28.670643,16.703989
reportv21_LT_120/EXPT_A_man_jumps_very fast.npy,A man jumps very fast,0.008775382,0.019508654,0.017683204,0.014057875,0.018627077,0.016254209,0.017958552,1.0350665,1.1493869,1.1464479,1.0973508,1.1962848,1.1661379,1.1374214,0.17550765,0.39017308,0.3536641,0.2811575,0.37254155,0.32508415,0.359171,20.701334,22.987743,22.928957,21.947018,23.925694,23.322762,22.74843,0.0059360266,0.97905505,1.9208369,0.77242655,1.8813311,1.0163556,1.2617606,0.116958916,30.780212,34.979664,14.309006,35.33348,28.34025,26.92103
reportv21_LT_120/EXPT_A_man_jumps_extremely fast.npy,A man jumps extremely fast,0.008785335,0.018018072,0.019234803,0.0143244965,0.018782042,0.01824524,0.017453693,1.0365922,1.1835907,1.1788822,1.1485009,1.2786562,1.27037,1.2150159,0.1757067,0.36036146,0.384696,0.28648993,0.37564084,0.36490482,0.3490739,20.731848,23.671808,23.577639,22.970018,25.573122,25.407404,24.300318,0.009466708,1.3767627,1.6113564,1.0320812,1.5395329,1.4768469,1.4100525,0.18247783,39.057262,43.09825,20.46868,49.406723,43.295197,36.601078
reportv21_LT_120/EXPT_A_man_jumps_slow.npy,A man jumps slow,0.008705361,0.011593467,0.013170029,0.010939584,0.013553714,0.01590579,0.012874696,1.0334303,1.0547855,1.059987,1.0641383,1.0900314,1.1195574,1.0676012,0.17410721,0.23186933,0.26340058,0.21879168,0.2710743,0.3181158,0.2574939,20.668606,21.09571,21.19974,21.282764,21.800623,22.391146,21.352024,0.0031545758,0.8623519,0.8997123,0.3823329,0.63221955,0.66675496,0.4867202,0.053228736,19.491804,23.694845,10.45779,20.80116,22.957186,17.03657
reportv21_LT_120/EXPT_A_man_jumps_very slow.npy,A man jumps very slow,0.008693293,0.01087697,0.010938304,0.010071516,0.012697227,0.012688424,0.012515798,1.0334656,1.054942,1.0496345,1.0460894,1.0851426,1.084556,1.0488329,0.17386585,0.21753941,0.21876606,0.20143032,0.25394452,0.25376847,0.25031596,20.66931,21.098843,20.992685,20.921787,21.702847,21.691122,20.976654,0.0016394258,0.5448047,0.4906418,0.2840055,0.37371105,0.47393104,0.49125388,0.027847588,15.908487,13.456577,7.3055315,16.192371,13.3743105,12.754174
reportv21_LT_120/EXPT_A_man_jumps_extremely slow.npy,A man jumps extremely slow,0.008684651,0.009683647,0.009812135,0.009116224,0.0097800605,0.009628804,0.009438795,1.0333692,1.0378169,1.0344615,1.0340548,1.0434943,1.045553,1.0381563,0.17369302,0.19367294,0.1962427,0.18232448,0.1956012,0.1925761,0.1887759,20.667385,20.756342,20.68923,20.681099,20.869886,20.911062,20.763124,0.00018954277,0.22399828,0.28112644,0.09555688,0.4922617,0.44493368,0.15196607,0.0058081746,11.361079,11.15569,4.333787,7.491495,8.587609,7.1842976


==> fig/trendplotsv6/EMA/A_man_kicks_metrics.csv <==
file_source,prompt,peak_positional_change_root,peak_positional_change_left_lower,peak_positional_change_right_lower,peak_positional_change_spine,peak_positional_change_left_upper,peak_positional_change_right_upper,peak_positional_change_head,collective_positional_change_root,collective_positional_change_left_lower,collective_positional_change_right_lower,collective_positional_change_spine,collective_positional_change_left_upper,collective_positional_change_right_upper,collective_positional_change_head,peak_velocity_root,peak_velocity_left_lower,peak_velocity_right_lower,peak_velocity_spine,peak_velocity_left_upper,peak_velocity_right_upper,peak_velocity_head,collective_velocity_root,collective_velocity_left_lower,collective_velocity_right_lower,collective_velocity_spine,collective_velocity_left_upper,collective_velocity_right_upper,collective_velocity_head,peak_acceleration_root,peak_acceleration_left_lower,peak_acceleration_right_lower,peak_acceleration_spine,peak_acceleration_left_upper,peak_acceleration_right_upper,peak_acceleration_head,collective_acceleration_root,collective_acceleration_left_lower,collective_acceleration_right_lower,collective_acceleration_spine,collective_acceleration_left_upper,collective_acceleration_right_upper,collective_acceleration_head
reportv21_LT_120/EXPT_A_man_kicks_normal.npy,A man kicks,0.008693201,0.022133488,0.0109209325,0.009705752,0.014393795,0.016807325,0.010126055,1.0336711,1.1874858,1.043513,1.0353007,1.0701097,1.0865126,1.0466915,0.173864,0.44266975,0.21841863,0.19411504,0.2878759,0.3361465,0.20252112,20.67342,23.749716,20.870258,20.706015,21.402197,21.730247,20.93383,0.0009021163,1.977419,0.91630936,0.29778123,0.65832436,1.1916889,0.37836447,0.017358959,30.628426,17.284338,7.03698,22.204079,19.387089,11.26214
reportv21_LT_120/EXPT_A_man_kicks_fast.npy,A man kicks fast,0.0086973505,0.018719729,0.021838583,0.009835872,0.015683858,0.015585351,0.010739997,1.0335525,1.1255387,1.1130565,1.0499028,1.1439743,1.120835,1.0449187,0.173947,0.37439457,0.4367717,0.19671744,0.3136772,0.31170702,0.21479993,20.671047,22.51078,22.261131,20.998056,22.879486,22.416695,20.898369,0.0011408329,1.326041,2.592785,0.2106915,0.6423266,0.9467365,0.2696371,0.031473637,29.904549,29.233095,8.14361,23.796743,22.276482,12.250114
reportv21_LT_120/EXPT_A_man_kicks_very fast.npy,A man kicks very fast,0.008704627,0.025013007,0.024592265,0.009880822,0.0155328065,0.017982157,0.010390662,1.0334913,1.2339272,1.195936,1.0449247,1.1266401,1.1178963,1.0471647,0.17409253,0.5002601,0.4918453,0.19761644,0.31065613,0.3596431,0.20781323,20.669827,24.678549,23.91872,20.898495,22.532803,22.357924,20.943295,0.0011596084,2.4980774,2.697718,0.20015419,0.7448766,0.9580032,0.34464985,0.03522694,38.292202,36.674644,7.211023,25.265491,25.404232,12.275005
reportv21_LT_120/EXPT_A_man_kicks_extremely fast.npy,A man kicks extremely fast,0.008706866,0.027911048,0.024286877,0.009740031,0.014751328,0.014634869,0.0103211235,1.0340687,1.2511513,1.171976,1.0489877,1.127542,1.1313415,1.0566494,0.17413731,0.558221,0.4857375,0.19480062,0.2950266,0.29269737,0.20642248,20.68137,25.02303,23.439518,20.979753,22.550837,22.626831,21.132984,0.0016710162,2.6410828,4.7239475,0.36017478,0.6033373,1.3025631,0.30925408,0.034647882,43.475197,40.903385,9.050719,20.678776,25.398487,10.740292
reportv21_LT_120/EXPT_A_man_kicks_slow.npy,A man kicks slow,0.008701924,0.020064235,0.009909815,0.009964909,0.013708336,0.0146545,0.009989491,1.0336989,1.1554291,1.031348,1.0331289,1.062575,1.0678064,1.0291435,0.17403848,0.4012847,0.19819632,0.19929819,0.2741667,0.29309005,0.1997898,20.673977,23.10858,20.62696,20.662577,21.2515,21.356123,20.58287,0.0010403991,2.016619,0.4489114,0.14999469,0.5087037,0.6828742,0.25919542,0.03010571,32.585724,12.154499,6.793013,19.170216,18.505869,10.191839
reportv21_LT_120/EXPT_A_man_kicks_very slow.npy,A man kicks very slow,0.008689412,0.010034029,0.0158571,0.009543367,0.010703736,0.011084205,0.010545663,1.0334499,1.0387762,1.1277329,1.0362469,1.0639405,1.0638885,1.0474784,0.17378823,0.20068058,0.31714204,0.19086735,0.2140747,0.2216841,0.21091324,20.668997,20.775524,22.554655,20.724941,21.278812,21.277767,20.949568,0.0004529953,0.36709702,1.4189034,0.13266246,0.3572014,0.41716796,0.33616677,0.017170012,14.348912,27.382263,6.3387933,14.593703,15.194338,10.878244
reportv21_LT_120/EXPT_A_man_kicks_extremely slow.npy,A man kicks extremely slow,0.008684833,0.009737628,0.009891642,0.009112216,0.009317936,0.009738797,0.009771292,1.033415,1.0386673,1.031763,1.0324326,1.034275,1.0348558,1.0333102,0.17369665,0.19475254,0.19783285,0.1822443,0.18635873,0.19477592,0.19542584,20.6683,20.773344,20.635258,20.648653,20.685501,20.69712,20.6662,0.00024080276,0.2950558,0.27987167,0.09600669,0.20646945,0.23477778,0.19358248,0.0070616603,7.8764367,11.57234,4.8830857,6.882984,9.259411,8.419646


==> fig/trendplotsv6/EMA/A_man_lunges_forward_metrics.csv <==
file_source,prompt,peak_positional_change_root,peak_positional_change_left_lower,peak_positional_change_right_lower,peak_positional_change_spine,peak_positional_change_left_upper,peak_positional_change_right_upper,peak_positional_change_head,collective_positional_change_root,collective_positional_change_left_lower,collective_positional_change_right_lower,collective_positional_change_spine,collective_positional_change_left_upper,collective_positional_change_right_upper,collective_positional_change_head,peak_velocity_root,peak_velocity_left_lower,peak_velocity_right_lower,peak_velocity_spine,peak_velocity_left_upper,peak_velocity_right_upper,peak_velocity_head,collective_velocity_root,collective_velocity_left_lower,collective_velocity_right_lower,collective_velocity_spine,collective_velocity_left_upper,collective_velocity_right_upper,collective_velocity_head,peak_acceleration_root,peak_acceleration_left_lower,peak_acceleration_right_lower,peak_acceleration_spine,peak_acceleration_left_upper,peak_acceleration_right_upper,peak_acceleration_head,collective_acceleration_root,collective_acceleration_left_lower,collective_acceleration_right_lower,collective_acceleration_spine,collective_acceleration_left_upper,collective_acceleration_right_upper,collective_acceleration_head
reportv21_LT_120/EXPT_A_man_lunges_forward_normal.npy,A man lunges forward,0.008727734,0.01801685,0.017389202,0.012363735,0.015573249,0.014878995,0.013630835,1.0342875,1.1327509,1.04025,1.0832467,1.1905999,1.1783975,1.1112397,0.17455468,0.36033702,0.34778404,0.24727468,0.31146497,0.29757985,0.2726167,20.685751,22.655018,20.804995,21.664936,23.812004,23.56795,22.224798,0.0022020936,1.2824032,1.7871681,0.59687895,0.66434455,0.98746073,0.70611084,0.08414537,32.150616,26.610727,12.8758,31.562233,29.574987,21.625385
reportv21_LT_120/EXPT_A_man_lunges_forward_fast.npy,A man lunges forward fast,0.008727042,0.017037766,0.020142213,0.010763697,0.01484839,0.013676044,0.013456968,1.0340804,1.0804163,1.1094056,1.0886579,1.1333466,1.1263019,1.1111728,0.17454083,0.3407553,0.40284425,0.21527393,0.2969678,0.2735209,0.26913935,20.681604,21.608322,22.188112,21.77316,22.666935,22.52604,22.223454,0.0035774708,1.5350642,1.7926533,0.37825903,0.69295573,0.5669829,0.7580333,0.1069054,36.70549,47.87817,13.375974,29.948408,24.208914,26.320484
reportv21_LT_120/EXPT_A_man_lunges_forward_very fast.npy,A man lunges forward very fast,0.008730501,0.019540189,0.020507697,0.012225881,0.013995515,0.015648887,0.013026775,1.033944,1.0793715,1.1817113,1.0816418,1.1294107,1.1178831,1.1104608,0.17461002,0.39080375,0.41015393,0.24451761,0.27991033,0.31297773,0.2605355,20.678879,21.587425,23.634226,21.632835,22.588215,22.357655,22.209213,0.0028541684,1.8339809,2.053868,0.65354496,1.0370028,1.063208,0.607795,0.12883186,51.19341,44.710827,17.468134,36.391167,30.572989,22.35211
reportv21_LT_120/EXPT_A_man_lunges_forward_extremely fast.npy,A man lunges forward extremely fast,0.008715286,0.019656658,0.022987714,0.01285008,0.01583144,0.015608972,0.0148911495,1.034521,1.1459337,1.1304382,1.1465044,1.2215403,1.1648985,1.1801993,0.17430572,0.39313316,0.4597543,0.25700158,0.3166288,0.31217945,0.297823,20.690418,22.918673,22.608763,22.930094,24.43081,23.297972,23.603983,0.0034168363,2.0189486,2.75994,0.9008301,0.97542536,0.91093117,1.3336377,0.11314422,55.041824,63.95807,26.06965,46.064518,42.295147,33.48197
reportv21_LT_120/EXPT_A_man_lunges_forward_slow.npy,A man lunges forward slow,0.008697987,0.013779984,0.012435393,0.010273285,0.013750302,0.016517105,0.010642781,1.0332413,1.0866327,1.0353026,1.0498933,1.0553485,1.0613196,1.055551,0.17395973,0.27559966,0.24870786,0.20546572,0.27500606,0.33034208,0.2128556,20.664825,21.732655,20.70605,20.997868,21.106972,21.226389,21.111021,0.0016593933,1.1946194,1.1887342,0.28195938,0.6906519,0.8892497,0.48157677,0.05967766,23.98258,18.05014,6.310285,15.76442,14.48406,11.077036
reportv21_LT_120/EXPT_A_man_lunges_forward_very slow.npy,A man lunges forward very slow,0.008686436,0.011523733,0.012338344,0.009294818,0.011911785,0.011187555,0.0098366765,1.0332637,1.0385177,1.0312955,1.0306152,1.060377,1.050952,1.0351768,0.17372872,0.23047465,0.24676687,0.18589635,0.23823571,0.2237511,0.19673353,20.665276,20.770353,20.625912,20.612303,21.207535,21.01904,20.703535,0.0012481213,0.9732165,0.8820679,0.19989938,0.71528834,0.44589913,0.20452678,0.019162893,13.417984,14.483435,5.2781577,13.111184,11.65213,8.215319
reportv21_LT_120/EXPT_A_man_lunges_forward_extremely slow.npy,A man lunges forward extremely slow,0.008685675,0.009871319,0.009419359,0.009157572,0.010996329,0.010278234,0.009646145,1.0333959,1.0327938,1.0406832,1.0343779,1.0457572,1.0466324,1.039716,0.1737135,0.1974264,0.18838719,0.18315144,0.21992655,0.20556466,0.19292289,20.66792,20.655878,20.813663,20.687557,20.915142,20.932648,20.794317,0.00028789043,0.23148239,0.3660652,0.3209444,0.6185988,0.31616843,0.21733075,0.007815957,12.54746,10.490741,5.559436,9.44116,8.031788,8.185628


==> fig/trendplotsv6/EMA/A_man_punches_metrics.csv <==
file_source,prompt,peak_positional_change_root,peak_positional_change_left_lower,peak_positional_change_right_lower,peak_positional_change_spine,peak_positional_change_left_upper,peak_positional_change_right_upper,peak_positional_change_head,collective_positional_change_root,collective_positional_change_left_lower,collective_positional_change_right_lower,collective_positional_change_spine,collective_positional_change_left_upper,collective_positional_change_right_upper,collective_positional_change_head,peak_velocity_root,peak_velocity_left_lower,peak_velocity_right_lower,peak_velocity_spine,peak_velocity_left_upper,peak_velocity_right_upper,peak_velocity_head,collective_velocity_root,collective_velocity_left_lower,collective_velocity_right_lower,collective_velocity_spine,collective_velocity_left_upper,collective_velocity_right_upper,collective_velocity_head,peak_acceleration_root,peak_acceleration_left_lower,peak_acceleration_right_lower,peak_acceleration_spine,peak_acceleration_left_upper,peak_acceleration_right_upper,peak_acceleration_head,collective_acceleration_root,collective_acceleration_left_lower,collective_acceleration_right_lower,collective_acceleration_spine,collective_acceleration_left_upper,collective_acceleration_right_upper,collective_acceleration_head
reportv21_LT_120/EXPT_A_man_punches_normal.npy,A man punches,0.008691949,0.014201123,0.016219208,0.010149519,0.019519927,0.019932982,0.010788033,1.0317699,1.065672,1.0946746,1.0385565,1.0954733,1.0875248,1.0530056,0.17383897,0.28402245,0.32438415,0.20299037,0.3903985,0.39865965,0.21576065,20.635395,21.313442,21.89349,20.771132,21.909466,21.750498,21.060108,0.002540648,1.1428666,1.7044065,0.22429,2.0999932,2.188796,0.36759242,0.06261289,27.61034,31.365988,7.6381493,35.61851,28.45243,14.741922
reportv21_LT_120/EXPT_A_man_punches_fast.npy,A man punches fast,0.00874388,0.01555845,0.013141857,0.009617192,0.019260399,0.015213018,0.010752071,1.0335139,1.0598648,1.1149483,1.0401716,1.0838643,1.0606908,1.0469054,0.1748776,0.311169,0.26283714,0.19234383,0.38520795,0.30426034,0.2150414,20.670279,21.197296,22.298964,20.80343,21.677288,21.213814,20.938108,0.0033670664,1.0317847,1.1813527,0.3300167,2.0928812,0.89816415,0.32621086,0.1202032,32.323757,36.435757,9.927278,30.42949,24.11212,12.0553
reportv21_LT_120/EXPT_A_man_punches_very fast.npy,A man punches very fast,0.008714116,0.02023277,0.015567322,0.010345184,0.021804966,0.018594397,0.012264099,1.0325866,1.1192114,1.1254742,1.0689684,1.1007543,1.0983676,1.0921631,0.17428233,0.4046554,0.3113464,0.20690365,0.43609932,0.37188792,0.24528196,20.65173,22.384226,22.50948,21.379366,22.01508,21.967354,21.843264,0.0035095215,1.3615882,1.5315043,0.36995578,2.8005347,1.575666,0.7198806,0.12804866,38.601524,48.832924,14.571703,43.886143,35.502804,21.01409
reportv21_LT_120/EXPT_A_man_punches_extremely fast.npy,A man punches extremely fast,0.008728469,0.016244035,0.0127223,0.012116894,0.017724808,0.024424717,0.016574265,1.0334101,1.1000657,1.1204009,1.0630476,1.1295233,1.1030947,1.0850409,0.17456937,0.32488072,0.25444597,0.24233788,0.35449618,0.48849434,0.3314853,20.668205,22.001316,22.408016,21.260948,22.590466,22.061893,21.700815,0.005310178,1.4432318,1.812418,0.71681595,1.9663327,1.9596918,1.3902738,0.16426355,37.0587,38.99307,15.573765,39.70314,35.27261,24.554075
reportv21_LT_120/EXPT_A_man_punches_slow.npy,A man punches slow,0.008727367,0.014664402,0.013855878,0.009887427,0.015998166,0.013041684,0.011102023,1.0337096,1.0530362,1.0337487,1.0399868,1.0684006,1.0636339,1.0531791,0.17454734,0.29328802,0.27711755,0.19774854,0.31996328,0.26083368,0.22204044,20.674192,21.060728,20.674978,20.799744,21.368011,21.27268,21.063585,0.0014653802,0.71188587,0.9218606,0.21782656,1.0419751,0.9172058,0.35687417,0.0635156,21.982744,22.782585,6.443967,20.82698,23.456844,10.989546
reportv21_LT_120/EXPT_A_man_punches_very slow.npy,A man punches very slow,0.008685545,0.009636516,0.009293135,0.009513233,0.010761792,0.010830464,0.009952631,1.0333912,1.0365516,1.0358565,1.0328754,1.0473045,1.0485322,1.0374566,0.1737109,0.19273031,0.1858627,0.19026466,0.21523583,0.21660925,0.1990526,20.667828,20.731031,20.71713,20.657505,20.946089,20.970648,20.749136,0.00023782253,0.23449264,0.25201195,0.17690848,0.27837875,0.37006342,0.28119683,0.007223189,10.750185,8.380068,6.153938,14.716866,12.963855,11.668943
reportv21_LT_120/EXPT_A_man_punches_extremely slow.npy,A man punches extremely slow,0.008684368,0.0096443305,0.009816117,0.009178329,0.00920685,0.009377408,0.009870796,1.0333276,1.0314379,1.0369003,1.0329807,1.0323381,1.0314248,1.0320386,0.17368735,0.1928866,0.19632232,0.18356657,0.184137,0.18754816,0.19741592,20.666553,20.62876,20.738005,20.659618,20.64676,20.628494,20.640774,0.00019133091,0.34250832,0.24515055,0.12049606,0.13959773,0.16061462,0.25841564,0.005211532,10.484304,10.44104,6.1411276,8.062424,7.5469785,8.801605


==> fig/trendplotsv6/EMA/A_man_runs_metrics.csv <==
file_source,prompt,peak_positional_change_root,peak_positional_change_left_lower,peak_positional_change_right_lower,peak_positional_change_spine,peak_positional_change_left_upper,peak_positional_change_right_upper,peak_positional_change_head,collective_positional_change_root,collective_positional_change_left_lower,collective_positional_change_right_lower,collective_positional_change_spine,collective_positional_change_left_upper,collective_positional_change_right_upper,collective_positional_change_head,peak_velocity_root,peak_velocity_left_lower,peak_velocity_right_lower,peak_velocity_spine,peak_velocity_left_upper,peak_velocity_right_upper,peak_velocity_head,collective_velocity_root,collective_velocity_left_lower,collective_velocity_right_lower,collective_velocity_spine,collective_velocity_left_upper,collective_velocity_right_upper,collective_velocity_head,peak_acceleration_root,peak_acceleration_left_lower,peak_acceleration_right_lower,peak_acceleration_spine,peak_acceleration_left_upper,peak_acceleration_right_upper,peak_acceleration_head,collective_acceleration_root,collective_acceleration_left_lower,collective_acceleration_right_lower,collective_acceleration_spine,collective_acceleration_left_upper,collective_acceleration_right_upper,collective_acceleration_head
reportv21_LT_120/EXPT_A_man_runs_normal.npy,A man runs,0.008745769,0.017800843,0.017983308,0.010117741,0.015392965,0.016323617,0.011544146,1.0368371,1.085726,1.0806878,1.0690365,1.1438982,1.1480181,1.0785618,0.17491537,0.35601687,0.35966617,0.20235483,0.3078593,0.3264723,0.23088291,20.736742,21.714523,21.613754,21.380728,22.877966,22.96036,21.571236,0.0029027462,1.7219448,1.7852974,0.4733995,1.0354364,1.1804552,0.6370482,0.092072785,47.720825,47.456985,12.4131565,37.374573,38.986595,19.138306
reportv21_LT_120/EXPT_A_man_runs_fast.npy,A man runs fast,0.008755688,0.018771201,0.018453402,0.010690092,0.015275188,0.014987184,0.012118185,1.0378385,1.121838,1.0971497,1.0868125,1.1009696,1.1350256,1.1150254,0.17511375,0.37542403,0.36906803,0.21380185,0.30550376,0.29974365,0.24236369,20.756773,22.436758,21.942991,21.736252,22.019394,22.700514,22.30051,0.003489852,1.7019064,1.3534465,0.7404752,1.1813136,1.3142469,0.82067263,0.10592461,48.661842,48.94041,20.645803,34.14271,38.22877,24.209875
reportv21_LT_120/EXPT_A_man_runs_very fast.npy,A man runs very fast,0.008751782,0.019690186,0.018921524,0.010201386,0.017889839,0.01792763,0.012149877,1.0367678,1.0848724,1.0868361,1.0739173,1.1097925,1.1252013,1.0955603,0.17503563,0.39380372,0.37843052,0.20402771,0.35779676,0.35855258,0.24299754,20.735357,21.697447,21.736723,21.47835,22.195848,22.504028,21.91121,0.0035762787,2.1975865,2.037447,0.6611435,1.2895851,2.7577293,0.96290827,0.10002434,57.094444,60.817116,18.324379,43.992462,48.24783,26.842422
reportv21_LT_120/EXPT_A_man_runs_extremely fast.npy,A man runs extremely fast,0.008753708,0.020151956,0.021487664,0.011082788,0.015296433,0.015616734,0.012016796,1.036815,1.1366684,1.1456615,1.092612,1.1507246,1.125622,1.0951335,0.17507415,0.4030391,0.42975327,0.22165577,0.30592868,0.3123347,0.2403359,20.736303,22.733362,22.913227,21.852243,23.014492,22.51244,21.902668,0.005117953,2.4465282,2.3586998,0.80869204,1.5349927,1.6392872,1.0536544,0.12900859,72.857666,70.750336,27.477598,45.322758,49.633396,28.556288
reportv21_LT_120/EXPT_A_man_runs_slow.npy,A man runs slow,0.0086951675,0.01501746,0.014392346,0.010292501,0.015544688,0.015907267,0.010754986,1.0335518,1.0921054,1.085763,1.0724813,1.1066805,1.1017408,1.0711944,0.17390335,0.3003492,0.28784692,0.20585002,0.31089374,0.31814533,0.21509972,20.671036,21.842102,21.715263,21.449625,22.133606,22.034815,21.423887,0.0019794703,1.2588029,1.2089448,0.46791586,0.9247496,1.1387253,0.42546168,0.08335918,56.412888,49.06841,16.222502,32.92596,38.254093,19.685339
reportv21_LT_120/EXPT_A_man_runs_very slow.npy,A man runs very slow,0.008690064,0.015208318,0.016077653,0.0096973805,0.013548927,0.013096482,0.0101663675,1.0330733,1.0927422,1.1644737,1.0543501,1.1094226,1.0646477,1.0574098,0.17380127,0.30416635,0.32155305,0.1939476,0.27097854,0.26192963,0.20332736,20.661465,21.854843,23.289473,21.087002,22.188454,21.292953,21.148195,0.001258254,1.4429336,1.5607126,0.28177342,0.6059154,0.5215404,0.53843737,0.062075555,47.56547,54.42368,10.9109335,26.310686,24.376852,15.686732
reportv21_LT_120/EXPT_A_man_runs_extremely slow.npy,A man runs extremely slow,0.008686207,0.016085615,0.015736016,0.009296777,0.011208161,0.011103405,0.010287197,1.0331174,1.0648758,1.0903869,1.0323933,1.0418574,1.0384741,1.0327795,0.17372414,0.3217123,0.3147203,0.18593554,0.2241632,0.22206807,0.20574395,20.662352,21.297518,21.80774,20.647867,20.837147,20.769482,20.655584,0.00075280666,1.2338765,1.1135738,0.17812084,0.29993564,0.44066894,0.24778694,0.02428621,32.678993,39.53463,5.493723,13.564504,12.505542,10.337549


==> fig/trendplotsv6/EMA/A_man_shakes_arms_metrics.csv <==
file_source,prompt,peak_positional_change_root,peak_positional_change_left_lower,peak_positional_change_right_lower,peak_positional_change_spine,peak_positional_change_left_upper,peak_positional_change_right_upper,peak_positional_change_head,collective_positional_change_root,collective_positional_change_left_lower,collective_positional_change_right_lower,collective_positional_change_spine,collective_positional_change_left_upper,collective_positional_change_right_upper,collective_positional_change_head,peak_velocity_root,peak_velocity_left_lower,peak_velocity_right_lower,peak_velocity_spine,peak_velocity_left_upper,peak_velocity_right_upper,peak_velocity_head,collective_velocity_root,collective_velocity_left_lower,collective_velocity_right_lower,collective_velocity_spine,collective_velocity_left_upper,collective_velocity_right_upper,collective_velocity_head,peak_acceleration_root,peak_acceleration_left_lower,peak_acceleration_right_lower,peak_acceleration_spine,peak_acceleration_left_upper,peak_acceleration_right_upper,peak_acceleration_head,collective_acceleration_root,collective_acceleration_left_lower,collective_acceleration_right_lower,collective_acceleration_spine,collective_acceleration_left_upper,collective_acceleration_right_upper,collective_acceleration_head
reportv21_LT_120/EXPT_A_man_shakes_arms_normal.npy,A man shakes arms,0.0086948695,0.01176323,0.011855225,0.010026705,0.011898298,0.01268916,0.011804003,1.0333865,1.043719,1.0423998,1.0337812,1.0346712,1.0573701,1.0309429,0.17389739,0.2352646,0.23710449,0.20053412,0.23796594,0.25378323,0.23608008,20.667725,20.874378,20.847998,20.675621,20.693424,21.147402,20.618862,0.0031927228,1.4531274,1.3089795,0.4586986,0.8114103,0.95236206,0.57420105,0.10184556,29.281279,35.07596,14.933932,32.605022,35.724945,28.63925
reportv21_LT_120/EXPT_A_man_shakes_arms_fast.npy,A man shakes arms fast,0.008701695,0.014158018,0.013787111,0.011454138,0.012381693,0.013008149,0.016192496,1.033098,1.076138,1.0694925,1.0404902,1.0539294,1.0666393,1.0463878,0.1740339,0.2831604,0.2757422,0.22908278,0.24763384,0.26016298,0.3238499,20.661963,21.522755,21.389849,20.809805,21.078592,21.332788,20.927761,0.0033047795,0.9776814,1.6201928,0.4467835,0.70033896,0.69114774,1.1165215,0.08080006,29.718863,39.114346,15.772044,34.260105,34.900074,30.142431
reportv21_LT_120/EXPT_A_man_shakes_arms_very fast.npy,A man shakes arms very fast,0.008712752,0.021766417,0.016677368,0.012596291,0.013993769,0.015312996,0.02033758,1.0331835,1.087351,1.0841713,1.0723205,1.1170676,1.1381891,1.1277966,0.17425503,0.43532836,0.33354735,0.2519258,0.27987537,0.3062599,0.40675157,20.663673,21.74702,21.683424,21.44641,22.341354,22.763779,22.555935,0.0041124225,2.3809366,2.5753267,1.0025237,1.0551847,2.0875156,1.4176071,0.082693994,41.88646,40.859203,19.673107,39.36065,43.30663,37.396095
reportv21_LT_120/EXPT_A_man_shakes_arms_extremely fast.npy,A man shakes arms extremely fast,0.008688547,0.016138917,0.011536397,0.009889963,0.015162561,0.016660454,0.010580877,1.0331491,1.0665066,1.0438721,1.04442,1.1223198,1.1043549,1.0450613,0.17377093,0.3227783,0.23072794,0.19779927,0.3032512,0.33320907,0.21161754,20.662981,21.330137,20.877443,20.888401,22.44639,22.087101,20.90123,0.0020727515,1.3362391,0.98369646,0.36985755,0.67202044,1.3837929,0.61174035,0.049756467,27.47021,24.497091,9.436124,30.145412,31.816126,16.506432
reportv21_LT_120/EXPT_A_man_shakes_arms_slow.npy,A man shakes arms slow,0.008690328,0.010861553,0.011568945,0.009743793,0.01061368,0.011234943,0.010502487,1.0333891,1.0411845,1.037167,1.0316893,1.0320855,1.0397388,1.0232934,0.17380656,0.21723107,0.2313789,0.19487585,0.2122736,0.22469887,0.21004973,20.667784,20.823689,20.74334,20.633785,20.641712,20.794775,20.465868,0.0016602874,0.5358854,1.5039213,0.22769868,0.55709493,0.60734546,0.47024027,0.07724464,20.59551,23.773764,11.414728,27.14734,27.936977,19.56241
reportv21_LT_120/EXPT_A_man_shakes_arms_very slow.npy,A man shakes arms very slow,0.008686188,0.01458377,0.012283478,0.009560438,0.011542965,0.0129893515,0.010898937,1.0332823,1.0636944,1.0354402,1.0331547,1.076661,1.0790821,1.0419546,0.17372376,0.2916754,0.24566956,0.19120876,0.23085928,0.25978702,0.21797872,20.665644,21.273888,20.708803,20.663095,21.53322,21.581638,20.839088,0.0008583069,1.0307544,1.0250695,0.19217223,0.58755165,0.79772866,0.3975223,0.023508668,40.857216,37.774513,8.542127,28.260561,34.207428,20.24295
reportv21_LT_120/EXPT_A_man_shakes_arms_extremely slow.npy,A man shakes arms extremely slow,0.008684062,0.010950878,0.010595067,0.009286092,0.010056146,0.010300988,0.009394895,1.033261,1.0335472,1.0428884,1.0340103,1.0500034,1.053131,1.0399438,0.17368124,0.21901757,0.21190134,0.18572183,0.20112292,0.20601976,0.18789789,20.66522,20.670946,20.857765,20.680206,21.000063,21.06262,20.798878,0.00026255846,0.54088295,0.3701597,0.1247254,0.45716277,0.36957085,0.17711908,0.007942319,16.912483,14.844849,4.945386,12.877583,14.129067,7.58903


==> fig/trendplotsv6/EMA/A_man_squats_metrics.csv <==
file_source,prompt,peak_positional_change_root,peak_positional_change_left_lower,peak_positional_change_right_lower,peak_positional_change_spine,peak_positional_change_left_upper,peak_positional_change_right_upper,peak_positional_change_head,collective_positional_change_root,collective_positional_change_left_lower,collective_positional_change_right_lower,collective_positional_change_spine,collective_positional_change_left_upper,collective_positional_change_right_upper,collective_positional_change_head,peak_velocity_root,peak_velocity_left_lower,peak_velocity_right_lower,peak_velocity_spine,peak_velocity_left_upper,peak_velocity_right_upper,peak_velocity_head,collective_velocity_root,collective_velocity_left_lower,collective_velocity_right_lower,collective_velocity_spine,collective_velocity_left_upper,collective_velocity_right_upper,collective_velocity_head,peak_acceleration_root,peak_acceleration_left_lower,peak_acceleration_right_lower,peak_acceleration_spine,peak_acceleration_left_upper,peak_acceleration_right_upper,peak_acceleration_head,collective_acceleration_root,collective_acceleration_left_lower,collective_acceleration_right_lower,collective_acceleration_spine,collective_acceleration_left_upper,collective_acceleration_right_upper,collective_acceleration_head
reportv21_LT_120/EXPT_A_man_squats_normal.npy,A man squats,0.008707237,0.01728136,0.013745303,0.010330804,0.013884414,0.020346105,0.01186586,1.0337279,1.0562805,1.0512297,1.0572454,1.1091233,1.1082797,1.0862521,0.17414474,0.3456272,0.27490604,0.20661606,0.27768826,0.4069221,0.2373172,20.674559,21.125612,21.024593,21.144905,22.182467,22.165592,21.725039,0.0010874867,1.6057624,1.1708206,0.15864938,0.4400076,1.5110769,0.45615405,0.022273958,24.54842,18.243338,7.197386,17.478136,22.787434,20.354546
reportv21_LT_120/EXPT_A_man_squats_fast.npy,A man squats fast,0.008715405,0.018602278,0.017330542,0.011068652,0.016214062,0.014578221,0.013713968,1.0334393,1.0659443,1.0432117,1.0630803,1.0883483,1.0911012,1.0731276,0.1743081,0.37204552,0.34661084,0.22137304,0.32428125,0.29156443,0.27427936,20.668793,21.318884,20.864235,21.261612,21.766968,21.822025,21.462555,0.0023695827,2.093892,1.6959591,0.34869322,0.67743313,0.55187744,0.6302166,0.051372945,29.947186,33.238533,9.923059,21.920956,27.515488,18.59188
reportv21_LT_120/EXPT_A_man_squats_very fast.npy,A man squats very fast,0.008712682,0.018046929,0.017747672,0.011653331,0.018200846,0.017326161,0.014471814,1.0339329,1.0751361,1.0612504,1.0895792,1.1381027,1.1311568,1.113369,0.17425364,0.36093855,0.35495344,0.2330666,0.36401695,0.34652323,0.28943628,20.678658,21.50272,21.22501,21.791586,22.762054,22.623137,22.267376,0.0022783875,1.91641,1.774205,0.58396703,1.011724,1.2717547,0.943273,0.070855916,35.947697,32.490685,13.283019,29.296947,35.093227,24.02687
reportv21_LT_120/EXPT_A_man_squats_extremely fast.npy,A man squats extremely fast,0.008723197,0.0200557,0.017891238,0.015728414,0.018008146,0.019275498,0.01813243,1.0343952,1.0985398,1.1080421,1.1997619,1.2126999,1.2762635,1.2551624,0.17446393,0.40111405,0.35782474,0.31456825,0.3601629,0.38550994,0.3626486,20.687908,21.970793,22.16084,23.99524,24.253994,25.525272,25.103247,0.005630553,2.3997133,2.4070802,1.8302602,1.9461683,2.088719,2.4635205,0.15569985,51.29038,62.41855,35.837444,53.220512,56.23128,45.062923
reportv21_LT_120/EXPT_A_man_squats_slow.npy,A man squats slow,0.00870068,0.016172668,0.014700915,0.009907018,0.012775839,0.012952715,0.012489146,1.0335683,1.0489279,1.0686959,1.0514358,1.0747195,1.0771471,1.0758266,0.1740136,0.32345337,0.29401827,0.19814038,0.25551677,0.2590543,0.24978292,20.671368,20.978558,21.373919,21.028719,21.494387,21.542942,21.51653,0.0017893314,1.3647304,1.5356886,0.20732681,0.48386163,0.5262338,0.52144814,0.023564994,19.181677,21.163534,6.1710753,17.16481,16.206673,19.179869
reportv21_LT_120/EXPT_A_man_squats_very slow.npy,A man squats very slow,0.008684958,0.009751007,0.009770513,0.009215296,0.009698236,0.009444168,0.009788062,1.0333872,1.0313644,1.0295974,1.035997,1.0360321,1.0402557,1.0426966,0.17369917,0.19502012,0.19541025,0.18430592,0.19396472,0.18888336,0.19576125,20.66774,20.62729,20.591946,20.71994,20.720636,20.80511,20.85393,0.00024735928,0.24171449,0.22738785,0.15588929,0.22282466,0.18840678,0.31037822,0.007890761,9.59528,10.652558,4.9400973,9.639242,8.693159,10.84898
reportv21_LT_120/EXPT_A_man_squats_extremely slow.npy,A man squats extremely slow,0.008685316,0.009483812,0.010153851,0.009163761,0.009461945,0.009271653,0.009723479,1.0334204,1.0390068,1.0364901,1.0322163,1.0350356,1.0301627,1.0339749,0.17370632,0.18967624,0.203077,0.18327522,0.1892389,0.18543306,0.19446959,20.66841,20.780138,20.7298,20.64433,20.70071,20.60325,20.679499,0.00021457672,0.18624537,0.28044283,0.13737063,0.16918756,0.23874342,0.24371997,0.006824732,8.700622,12.426808,4.9079304,8.637599,8.872156,10.723341


==> fig/trendplotsv6/EMA/A_man_swings_his_arms_metrics.csv <==
file_source,prompt,peak_positional_change_root,peak_positional_change_left_lower,peak_positional_change_right_lower,peak_positional_change_spine,peak_positional_change_left_upper,peak_positional_change_right_upper,peak_positional_change_head,collective_positional_change_root,collective_positional_change_left_lower,collective_positional_change_right_lower,collective_positional_change_spine,collective_positional_change_left_upper,collective_positional_change_right_upper,collective_positional_change_head,peak_velocity_root,peak_velocity_left_lower,peak_velocity_right_lower,peak_velocity_spine,peak_velocity_left_upper,peak_velocity_right_upper,peak_velocity_head,collective_velocity_root,collective_velocity_left_lower,collective_velocity_right_lower,collective_velocity_spine,collective_velocity_left_upper,collective_velocity_right_upper,collective_velocity_head,peak_acceleration_root,peak_acceleration_left_lower,peak_acceleration_right_lower,peak_acceleration_spine,peak_acceleration_left_upper,peak_acceleration_right_upper,peak_acceleration_head,collective_acceleration_root,collective_acceleration_left_lower,collective_acceleration_right_lower,collective_acceleration_spine,collective_acceleration_left_upper,collective_acceleration_right_upper,collective_acceleration_head
reportv21_LT_120/EXPT_A_man_swings_his_arms_normal.npy,A man swings his arms,0.008731787,0.016256556,0.015983671,0.010074964,0.014259679,0.014537316,0.0120974835,1.0342425,1.0854999,1.0483185,1.0553275,1.1177261,1.1142092,1.058905,0.17463574,0.32513112,0.31967342,0.20149927,0.28519356,0.29074633,0.24194968,20.68485,21.709993,20.966368,21.106548,22.35452,22.284185,21.178097,0.0018715858,1.3181412,1.1905625,0.33360195,0.7320295,1.0037826,0.37112772,0.08023113,29.999002,31.025908,9.612303,28.351303,32.11073,16.246838
reportv21_LT_120/EXPT_A_man_swings_his_arms_fast.npy,A man swings his arms fast,0.008737185,0.014131204,0.018474665,0.0106000565,0.01438611,0.01449296,0.014595655,1.0350922,1.0651278,1.0648221,1.0604994,1.1532604,1.1320189,1.0779864,0.1747437,0.28262407,0.36949328,0.21200113,0.2877222,0.28985918,0.2919131,20.701843,21.302557,21.296438,21.209988,23.065205,22.640383,21.559723,0.0019907951,0.95064044,1.4196539,0.3906723,0.91742384,1.2275839,0.9164443,0.06034106,25.39036,28.201569,11.219964,30.798912,32.442482,23.751497
reportv21_LT_120/EXPT_A_man_swings_his_arms_very fast.npy,A man swings his arms very fast,0.008741933,0.017142843,0.017242346,0.011798029,0.021678375,0.018918142,0.014445856,1.0343587,1.0680065,1.0568733,1.0640913,1.1309325,1.1844348,1.0841023,0.17483866,0.34285688,0.34484693,0.23596059,0.43356746,0.37836283,0.28891712,20.68718,21.360134,21.137466,21.281826,22.618647,23.688692,21.682047,0.004850626,0.99246275,1.9861288,0.63156253,1.5547957,1.5206636,1.0050143,0.07824123,26.806877,28.190424,11.802582,31.366516,36.512703,23.197079
reportv21_LT_120/EXPT_A_man_swings_his_arms_extremely fast.npy,A man swings his arms extremely fast,0.008728508,0.01812026,0.020702444,0.011292405,0.019516189,0.017392285,0.015237245,1.0351247,1.0806032,1.069896,1.0470256,1.1341194,1.1268042,1.0590439,0.17457016,0.36240524,0.41404885,0.22584812,0.39032376,0.34784573,0.3047449,20.702496,21.612062,21.397923,20.940516,22.68239,22.536085,21.18088,0.002746284,1.7091124,2.1861718,0.6870311,1.3122587,1.1366211,0.97186744,0.08482486,42.645184,44.52798,11.754453,40.383217,34.77152,18.989845
reportv21_LT_120/EXPT_A_man_swings_his_arms_slow.npy,A man swings his arms slow,0.008712586,0.015172076,0.013577646,0.00955971,0.01328288,0.015069291,0.0108870445,1.0349643,1.0898094,1.0474006,1.0381572,1.1107473,1.1372651,1.0515478,0.17425172,0.30344152,0.27155292,0.19119419,0.2656576,0.30138582,0.2177409,20.699282,21.79619,20.948011,20.763142,22.214949,22.745302,21.030958,0.0013238192,1.0641754,1.0704049,0.19484878,0.48533756,0.8213034,0.3456214,0.03308177,29.376902,22.705324,7.3893733,21.679998,28.728281,13.235139
reportv21_LT_120/EXPT_A_man_swings_his_arms_very slow.npy,A man swings his arms very slow,0.008692825,0.01427226,0.013018223,0.009262913,0.012974371,0.0120908655,0.010218011,1.0333917,1.0519433,1.0542619,1.03213,1.0538255,1.066724,1.0300369,0.1738565,0.28544518,0.26036447,0.18525827,0.25948742,0.24181733,0.20436023,20.667835,21.038868,21.085236,20.642603,21.076506,21.33448,20.60074,0.0007134676,0.91007453,0.9618773,0.2647815,0.3046216,0.3347885,0.29243484,0.030013919,27.809067,23.715687,5.2289286,16.48451,16.437172,10.91843
reportv21_LT_120/EXPT_A_man_swings_his_arms_extremely slow.npy,A man swings his arms extremely slow,0.00868451,0.01266505,0.01339264,0.009073791,0.010698905,0.009602766,0.009760577,1.0331738,1.0499907,1.0588076,1.0330139,1.0375978,1.0335523,1.0335994,0.1736902,0.253301,0.2678528,0.18147582,0.21397808,0.19205531,0.19521156,20.663475,20.999817,21.176155,20.660282,20.751955,20.671047,20.671991,0.00040501356,0.89384043,0.83349854,0.11791378,0.30627862,0.34717703,0.27516112,0.010017753,20.681017,21.285479,4.3535676,11.031017,9.707848,10.012842


==> fig/trendplotsv6/EMA/A_man_throws_a_ball_metrics.csv <==
file_source,prompt,peak_positional_change_root,peak_positional_change_left_lower,peak_positional_change_right_lower,peak_positional_change_spine,peak_positional_change_left_upper,peak_positional_change_right_upper,peak_positional_change_head,collective_positional_change_root,collective_positional_change_left_lower,collective_positional_change_right_lower,collective_positional_change_spine,collective_positional_change_left_upper,collective_positional_change_right_upper,collective_positional_change_head,peak_velocity_root,peak_velocity_left_lower,peak_velocity_right_lower,peak_velocity_spine,peak_velocity_left_upper,peak_velocity_right_upper,peak_velocity_head,collective_velocity_root,collective_velocity_left_lower,collective_velocity_right_lower,collective_velocity_spine,collective_velocity_left_upper,collective_velocity_right_upper,collective_velocity_head,peak_acceleration_root,peak_acceleration_left_lower,peak_acceleration_right_lower,peak_acceleration_spine,peak_acceleration_left_upper,peak_acceleration_right_upper,peak_acceleration_head,collective_acceleration_root,collective_acceleration_left_lower,collective_acceleration_right_lower,collective_acceleration_spine,collective_acceleration_left_upper,collective_acceleration_right_upper,collective_acceleration_head
reportv21_LT_120/EXPT_A_man_throws_a_ball_normal.npy,A man throws a ball,0.008753589,0.015065508,0.011173129,0.01044671,0.016348578,0.013387483,0.010371352,1.0342404,1.0490121,1.0660233,1.0534736,1.10777,1.0880466,1.080681,0.17507179,0.30131015,0.22346258,0.20893419,0.32697156,0.26774967,0.20742702,20.68481,20.980244,21.320469,21.069475,22.1554,21.760931,21.61362,0.0023016334,1.14591,0.6906998,0.66329664,0.8079885,0.5018883,0.5161381,0.08970678,23.607605,20.760008,9.908026,19.848928,18.966934,14.345669
reportv21_LT_120/EXPT_A_man_throws_a_ball_fast.npy,A man throws a ball fast,0.008751694,0.01273858,0.015583966,0.009789779,0.013769543,0.01404755,0.011582165,1.0343304,1.0525441,1.0631502,1.0558585,1.0781883,1.0852648,1.0669363,0.17503388,0.2547716,0.3116793,0.19579555,0.27539086,0.28095102,0.2316433,20.686602,21.050882,21.263,21.117167,21.563765,21.705301,21.338728,0.0027674437,1.087468,0.82036936,0.2914969,0.9825211,0.65108055,0.57546866,0.09523094,28.9475,27.724579,8.868881,25.284359,21.848017,15.76191
reportv21_LT_120/EXPT_A_man_throws_a_ball_very fast.npy,A man throws a ball very fast,0.008725516,0.018216152,0.013324243,0.010796651,0.01853922,0.02606976,0.012081729,1.0331354,1.0873888,1.1023619,1.0546293,1.0930508,1.1116995,1.0629078,0.17451032,0.36432302,0.26648486,0.21593304,0.37078443,0.5213952,0.24163458,20.662708,21.74777,22.047235,21.092585,21.861017,22.233992,21.258154,0.002899766,1.2259809,0.93190515,0.6068163,0.86735666,2.5838327,0.4025793,0.07972807,28.550562,25.844076,10.348574,22.557846,30.574394,15.225011
reportv21_LT_120/EXPT_A_man_throws_a_ball_extremely fast.npy,A man throws a ball extremely fast,0.0087153595,0.01382786,0.017039146,0.012203178,0.015203334,0.019897707,0.014168171,1.0338246,1.1268247,1.0699693,1.0684718,1.086307,1.1277274,1.0754249,0.17430718,0.2765572,0.34078288,0.24406357,0.30406666,0.3979541,0.2833634,20.676493,22.53649,21.39939,21.369432,21.726137,22.554546,21.508501,0.0039047003,1.1378028,1.1132642,0.79505277,0.84073114,1.4085761,0.88688594,0.06985217,30.69786,32.110077,11.266936,21.661865,27.01221,17.672628
reportv21_LT_120/EXPT_A_man_throws_a_ball_slow.npy,A man throws a ball slow,0.008716331,0.0126892505,0.013116909,0.01001393,0.010108465,0.0171972,0.011859755,1.0331793,1.0408902,1.0594436,1.0416623,1.0501721,1.0700617,1.0553466,0.17432661,0.253785,0.2623382,0.20027858,0.20216931,0.34394395,0.2371951,20.663584,20.817804,21.188871,20.83325,21.00344,21.401232,21.106934,0.0015056133,0.90025556,0.73354053,0.21092813,0.28300703,0.62605053,0.43544427,0.055872202,21.9843,23.897549,6.4983277,14.533008,21.663399,14.12904
reportv21_LT_120/EXPT_A_man_throws_a_ball_very slow.npy,A man throws a ball very slow,0.008687631,0.009890143,0.009840839,0.009477773,0.012044074,0.012630457,0.01032185,1.0330703,1.021239,1.0417936,1.033232,1.0737144,1.0900601,1.0441316,0.17375262,0.19780286,0.19681679,0.18955545,0.24088149,0.25260913,0.20643699,20.661407,20.42478,20.83587,20.664639,21.474287,21.801199,20.882627,0.00076174736,0.67101073,0.4990366,0.12538284,0.3601476,0.40073916,0.27414262,0.025493205,14.863752,11.387403,5.5544496,17.770657,18.200928,10.294425
reportv21_LT_120/EXPT_A_man_throws_a_ball_extremely slow.npy,A man throws a ball extremely slow,0.008684892,0.009768372,0.009473827,0.009210681,0.009578401,0.009888826,0.0096413,1.0333219,1.0415426,1.0392026,1.0339999,1.0402317,1.0395281,1.0371103,0.17369784,0.19536743,0.18947653,0.18421364,0.19156802,0.19777653,0.192826,20.66644,20.830858,20.784046,20.679998,20.804632,20.790565,20.742208,0.00035613775,0.2928015,0.28266087,0.35754225,0.23028009,0.2941916,0.25060073,0.008697212,11.311985,10.625987,5.933855,8.237656,9.9471,9.5175705


==> fig/trendplotsv6/EMA/A_man_walks_metrics.csv <==
file_source,prompt,peak_positional_change_root,peak_positional_change_left_lower,peak_positional_change_right_lower,peak_positional_change_spine,peak_positional_change_left_upper,peak_positional_change_right_upper,peak_positional_change_head,collective_positional_change_root,collective_positional_change_left_lower,collective_positional_change_right_lower,collective_positional_change_spine,collective_positional_change_left_upper,collective_positional_change_right_upper,collective_positional_change_head,peak_velocity_root,peak_velocity_left_lower,peak_velocity_right_lower,peak_velocity_spine,peak_velocity_left_upper,peak_velocity_right_upper,peak_velocity_head,collective_velocity_root,collective_velocity_left_lower,collective_velocity_right_lower,collective_velocity_spine,collective_velocity_left_upper,collective_velocity_right_upper,collective_velocity_head,peak_acceleration_root,peak_acceleration_left_lower,peak_acceleration_right_lower,peak_acceleration_spine,peak_acceleration_left_upper,peak_acceleration_right_upper,peak_acceleration_head,collective_acceleration_root,collective_acceleration_left_lower,collective_acceleration_right_lower,collective_acceleration_spine,collective_acceleration_left_upper,collective_acceleration_right_upper,collective_acceleration_head
reportv21_LT_120/EXPT_A_man_walks_normal.npy,A man walks,0.008734132,0.017226925,0.017615648,0.009448641,0.01452093,0.0153930085,0.011188148,1.037258,1.1022267,1.0616186,1.0504861,1.0964274,1.1328946,1.0639915,0.17468265,0.3445385,0.35231295,0.18897282,0.2904186,0.30786017,0.22376294,20.745163,22.044533,21.23237,21.009716,21.928547,22.657892,21.279833,0.0013270974,1.3729072,1.3809094,0.17505944,0.6365375,0.5702634,0.37708908,0.05846739,35.77255,40.139843,6.9906836,27.104229,26.629524,14.600822
reportv21_LT_120/EXPT_A_man_walks_fast.npy,A man walks fast,0.00872408,0.018386211,0.018360123,0.0107373,0.0151369935,0.014014963,0.012696523,1.0355867,1.065578,1.0485408,1.0558302,1.0988616,1.0916153,1.0631244,0.1744816,0.36772424,0.36720246,0.21474598,0.30273986,0.28029925,0.25393045,20.711735,21.311565,20.970818,21.116604,21.977236,21.832306,21.26249,0.0016704202,1.8375218,1.9468818,0.48237535,1.0748211,0.7552724,0.6903751,0.07053375,41.40476,42.018913,11.536187,32.06446,36.263344,20.15082
reportv21_LT_120/EXPT_A_man_walks_very fast.npy,A man walks very fast,0.008732847,0.019334331,0.021009032,0.011606909,0.015461434,0.017700054,0.013561593,1.0362467,1.0734054,1.10397,1.0607138,1.1122515,1.1029831,1.0733014,0.17465694,0.38668662,0.42018062,0.23213817,0.3092287,0.3540011,0.27123186,20.724936,21.468111,22.079401,21.214275,22.245031,22.05966,21.466032,0.0024670362,1.8446767,2.116489,0.9565117,1.3141003,2.362639,1.5327659,0.08127004,54.13524,61.462437,13.476265,38.04329,38.13369,16.545723
reportv21_LT_120/EXPT_A_man_walks_extremely fast.npy,A man walks extremely fast,0.008730428,0.020359077,0.020181168,0.010823912,0.01860486,0.018599616,0.012877071,1.0367415,1.0637494,1.1139194,1.0604525,1.1310613,1.1290983,1.062711,0.17460856,0.4071815,0.40362334,0.21647824,0.3720972,0.3719923,0.25754142,20.734825,21.274988,22.278389,21.209051,22.62123,22.581964,21.25422,0.0022163987,2.4488404,2.1671758,0.34204078,0.9528892,0.95796096,0.7512143,0.08759171,61.723682,65.64911,11.249859,44.68542,44.099827,20.563963
reportv21_LT_120/EXPT_A_man_walks_slow.npy,A man walks slow,0.008720175,0.01527548,0.016837528,0.009356924,0.013753675,0.01499879,0.01117472,1.0345888,1.0511194,1.0490628,1.0374975,1.0662932,1.0960087,1.0455619,0.1744035,0.3055096,0.33675057,0.18713848,0.27507347,0.29997578,0.2234944,20.691778,21.022388,20.981255,20.749945,21.325869,21.920172,20.911236,0.0015988946,1.0697794,1.6566865,0.13398032,0.6468288,0.66121745,0.41634232,0.06196618,28.338263,27.710909,6.1043763,30.834745,31.150839,16.611725
reportv21_LT_120/EXPT_A_man_walks_very slow.npy,A man walks very slow,0.008687222,0.013027664,0.012188454,0.00934837,0.012725978,0.011873491,0.009932551,1.0334065,1.0350647,1.044072,1.0324044,1.0425743,1.0555234,1.0349754,0.17374444,0.26055327,0.24376908,0.18696739,0.25451955,0.23746979,0.19865102,20.668129,20.701292,20.881437,20.648085,20.851486,21.110464,20.699505,0.00044733286,0.90425205,0.79384416,0.15570153,0.3989116,0.5517988,0.2355273,0.017145574,25.085836,23.029724,6.4161897,21.676636,20.998549,9.064938
reportv21_LT_120/EXPT_A_man_walks_extremely slow.npy,A man walks extremely slow,0.0086797,0.011913613,0.013231933,0.009510867,0.010760133,0.010166286,0.009781342,1.0326555,1.0463312,1.01891,1.0337834,1.0301468,1.0398377,1.032752,0.173594,0.23827226,0.26463866,0.19021733,0.21520266,0.20332572,0.19562684,20.653107,20.92662,20.378197,20.675669,20.602936,20.796751,20.65504,0.00042825937,0.7080859,0.77434784,0.121391416,0.22583738,0.23143783,0.18802747,0.011763275,18.686762,21.513086,5.168279,12.718297,10.87379,8.175899


==> fig/trendplotsv6/EMA/A_man_waves_his_arm_metrics.csv <==
file_source,prompt,peak_positional_change_root,peak_positional_change_left_lower,peak_positional_change_right_lower,peak_positional_change_spine,peak_positional_change_left_upper,peak_positional_change_right_upper,peak_positional_change_head,collective_positional_change_root,collective_positional_change_left_lower,collective_positional_change_right_lower,collective_positional_change_spine,collective_positional_change_left_upper,collective_positional_change_right_upper,collective_positional_change_head,peak_velocity_root,peak_velocity_left_lower,peak_velocity_right_lower,peak_velocity_spine,peak_velocity_left_upper,peak_velocity_right_upper,peak_velocity_head,collective_velocity_root,collective_velocity_left_lower,collective_velocity_right_lower,collective_velocity_spine,collective_velocity_left_upper,collective_velocity_right_upper,collective_velocity_head,peak_acceleration_root,peak_acceleration_left_lower,peak_acceleration_right_lower,peak_acceleration_spine,peak_acceleration_left_upper,peak_acceleration_right_upper,peak_acceleration_head,collective_acceleration_root,collective_acceleration_left_lower,collective_acceleration_right_lower,collective_acceleration_spine,collective_acceleration_left_upper,collective_acceleration_right_upper,collective_acceleration_head
reportv21_LT_120/EXPT_A_man_waves_his_arm_normal.npy,A man waves his arm,0.0087029105,0.014994929,0.01237164,0.009933355,0.020301385,0.014059311,0.011014322,1.0336637,1.080177,1.0799017,1.0390481,1.1489456,1.1318867,1.0439285,0.17405821,0.29989856,0.24743278,0.1986671,0.40602767,0.28118622,0.22028643,20.673277,21.603539,21.598038,20.780956,22.978912,22.637737,20.878569,0.0026074052,1.425875,0.8482408,0.26248315,1.5594504,0.8998287,0.4300265,0.09269446,39.508495,28.23541,11.173921,31.03194,35.49481,15.989245
reportv21_LT_120/EXPT_A_man_waves_his_arm_fast.npy,A man waves his arm fast,0.008719154,0.017356372,0.014147998,0.010243318,0.014453446,0.014391267,0.011121377,1.0333009,1.0824058,1.104498,1.0462118,1.1900934,1.1597892,1.0401183,0.17438307,0.34712744,0.28295994,0.20486635,0.2890689,0.28782532,0.22242755,20.666021,21.648123,22.089954,20.924236,23.801872,23.195784,20.802364,0.0024145842,1.4436023,1.4588121,0.31034508,1.11637,1.2545462,0.4870522,0.08624524,30.178518,28.201492,10.509219,33.64931,33.392155,16.018057
reportv21_LT_120/EXPT_A_man_waves_his_arm_very fast.npy,A man waves his arm very fast,0.00872271,0.014209925,0.016253972,0.013207062,0.014750667,0.015558483,0.013177025,1.03376,1.0915204,1.078356,1.0703813,1.1727495,1.1857219,1.0658485,0.17445421,0.2841985,0.32507944,0.2641412,0.2950133,0.31116962,0.2635405,20.675196,21.830406,21.567122,21.407623,23.454988,23.714434,21.316967,0.005528033,1.3857889,1.984672,1.4539219,1.2771535,1.2529566,1.0149909,0.0830397,36.97844,39.096783,17.764454,43.988834,39.967274,22.309443
reportv21_LT_120/EXPT_A_man_waves_his_arm_extremely fast.npy,A man waves his arm extremely fast,0.008711315,0.018852688,0.016977713,0.01051204,0.016782677,0.015791155,0.012198141,1.0341723,1.1090745,1.139561,1.0667264,1.1730937,1.2037715,1.0685078,0.1742263,0.37705374,0.33955422,0.2102408,0.33565354,0.3158231,0.24396281,20.683447,22.18149,22.791224,21.334528,23.461876,24.075428,21.370155,0.0019276142,2.1902456,1.1669358,0.6525194,1.3906777,1.337983,1.0966612,0.09249121,52.913902,37.7133,16.84952,38.191475,46.18137,20.127344
reportv21_LT_120/EXPT_A_man_waves_his_arm_slow.npy,A man waves his arm slow,0.008691115,0.011094075,0.011038903,0.009702776,0.013089642,0.012954231,0.010566516,1.0332644,1.0602604,1.0627639,1.0358707,1.1237773,1.1240659,1.0376254,0.1738223,0.22188148,0.22077808,0.19405551,0.26179284,0.25908464,0.21133032,20.665289,21.205208,21.255278,20.717413,22.475546,22.481321,20.752508,0.0011339784,0.64990675,0.9983182,0.2523757,0.8296313,0.71733034,0.39199755,0.028582811,16.289093,19.483528,7.8303747,25.57954,25.825823,11.6203785
reportv21_LT_120/EXPT_A_man_waves_his_arm_very slow.npy,A man waves his arm very slow,0.008685014,0.009487088,0.009726806,0.009477762,0.01180378,0.012622962,0.009612516,1.0334078,1.038289,1.0330236,1.0352312,1.0999624,1.085861,1.0351536,0.17370029,0.18974176,0.19453612,0.18955523,0.2360756,0.25245923,0.1922503,20.668154,20.765783,20.660471,20.704624,21.999245,21.717218,20.703072,0.000166893,0.2974476,0.23988217,0.2215761,0.5673687,0.8085785,0.19418493,0.0047576427,12.130443,9.906607,5.2497635,18.72628,20.46201,7.5531716
reportv21_LT_120/EXPT_A_man_waves_his_arm_extremely slow.npy,A man waves his arm extremely slow,0.008684971,0.0098415315,0.00978676,0.00906105,0.009290107,0.009553565,0.009760351,1.0333836,1.0312924,1.0338582,1.0345684,1.0335459,1.0368663,1.0368329,0.17369942,0.19683062,0.1957352,0.181221,0.18580212,0.1910713,0.19520703,20.667671,20.625849,20.677166,20.691368,20.67092,20.737328,20.73666,0.000192523,0.34814492,0.21725342,0.0943321,0.14943898,0.1767163,0.23858428,0.0054121017,13.126336,10.911459,4.5541143,8.860748,8.89909,10.681294


==> fig/trendplotsv6/EMA/A_man_waves_metrics.csv <==
file_source,prompt,peak_positional_change_root,peak_positional_change_left_lower,peak_positional_change_right_lower,peak_positional_change_spine,peak_positional_change_left_upper,peak_positional_change_right_upper,peak_positional_change_head,collective_positional_change_root,collective_positional_change_left_lower,collective_positional_change_right_lower,collective_positional_change_spine,collective_positional_change_left_upper,collective_positional_change_right_upper,collective_positional_change_head,peak_velocity_root,peak_velocity_left_lower,peak_velocity_right_lower,peak_velocity_spine,peak_velocity_left_upper,peak_velocity_right_upper,peak_velocity_head,collective_velocity_root,collective_velocity_left_lower,collective_velocity_right_lower,collective_velocity_spine,collective_velocity_left_upper,collective_velocity_right_upper,collective_velocity_head,peak_acceleration_root,peak_acceleration_left_lower,peak_acceleration_right_lower,peak_acceleration_spine,peak_acceleration_left_upper,peak_acceleration_right_upper,peak_acceleration_head,collective_acceleration_root,collective_acceleration_left_lower,collective_acceleration_right_lower,collective_acceleration_spine,collective_acceleration_left_upper,collective_acceleration_right_upper,collective_acceleration_head
reportv21_LT_120/EXPT_A_man_waves_normal.npy,A man waves,0.00869232,0.012011156,0.012464259,0.00997245,0.015778325,0.014385901,0.011298587,1.0332981,1.0485725,1.0821218,1.0502552,1.2270676,1.1577113,1.0514908,0.17384641,0.24022314,0.24928516,0.199449,0.31556648,0.287718,0.22597173,20.665966,20.971445,21.642433,21.005106,24.541355,23.154226,21.02982,0.0020444393,1.1318489,0.97000587,0.45697403,1.2891369,1.0522966,0.45186907,0.051206052,28.98206,26.002186,14.077935,43.919567,39.05978,19.39183
reportv21_LT_120/EXPT_A_man_waves_fast.npy,A man waves fast,0.008709887,0.014171928,0.015305471,0.0108019775,0.015111759,0.014656628,0.012524737,1.0336101,1.0874739,1.110052,1.0692257,1.1229063,1.1104482,1.0933576,0.17419773,0.2834386,0.30610943,0.21603955,0.3022352,0.29313254,0.25049472,20.672201,21.749475,22.201042,21.384521,22.458128,22.208961,21.867155,0.002873242,1.198497,1.1960095,0.8272703,1.1526808,0.9667853,0.7984315,0.10097623,36.56977,39.173958,17.789091,37.354282,32.251133,24.586874
reportv21_LT_120/EXPT_A_man_waves_very fast.npy,A man waves very fast,0.008724146,0.018387688,0.01944729,0.011704649,0.016139012,0.015076527,0.011761136,1.0344981,1.0927217,1.0926484,1.0578358,1.1235627,1.1304041,1.0611004,0.17448291,0.36775374,0.38894576,0.234093,0.32278025,0.30153054,0.23522273,20.689962,21.854431,21.852964,21.156715,22.471252,22.608078,21.22201,0.0044101477,1.4282775,1.7758931,0.9551325,1.3151046,1.1129763,0.6930016,0.07187784,32.91506,32.71159,14.602764,39.36643,41.61111,20.882309
reportv21_LT_120/EXPT_A_man_waves_extremely fast.npy,A man waves extremely fast,0.008726095,0.018438896,0.019715501,0.01210205,0.02025711,0.021506978,0.013536739,1.0349357,1.11165,1.1828759,1.0634443,1.2124308,1.2142018,1.0800816,0.1745219,0.36877793,0.39431,0.24204099,0.4051422,0.43013954,0.2707348,20.698715,22.232998,23.657513,21.268883,24.248617,24.284039,21.601631,0.0029668212,1.4305222,1.7957832,1.2080079,1.4342422,2.305773,0.9375175,0.10383576,49.079723,55.624973,17.996544,45.96908,47.782482,25.396284
reportv21_LT_120/EXPT_A_man_waves_slow.npy,A man waves slow,0.0086912345,0.012813531,0.012959672,0.009294367,0.013420986,0.014558163,0.010076258,1.0333382,1.0482105,1.0491772,1.0342257,1.109618,1.1340492,1.042018,0.17382468,0.25627062,0.25919342,0.18588734,0.26841974,0.29116327,0.20152518,20.666767,20.964205,20.983541,20.684511,22.19236,22.680984,20.840364,0.00095665455,1.3791033,1.0349157,0.21364957,1.0696857,0.9879419,0.2932185,0.018606186,20.780483,14.80482,6.629502,27.512392,30.205996,12.929886
reportv21_LT_120/EXPT_A_man_waves_very slow.npy,A man waves very slow,0.008684768,0.010002923,0.009470681,0.009211213,0.01197781,0.012540001,0.009694686,1.0333737,1.0310105,1.0318835,1.0357506,1.0859967,1.0935582,1.0361817,0.17369537,0.20005848,0.18941362,0.18422426,0.23955621,0.25080004,0.1938937,20.667473,20.620213,20.63767,20.71501,21.719934,21.871164,20.72363,0.0001898408,0.3125957,0.19159608,0.094148315,0.4849857,0.48323375,0.25546685,0.005941987,13.050615,8.497899,4.8752522,16.02186,15.450303,9.714004
reportv21_LT_120/EXPT_A_man_waves_extremely slow.npy,A man waves extremely slow,0.008684634,0.009515616,0.009778238,0.009203562,0.009483515,0.0092639495,0.009531958,1.0333658,1.0350856,1.036283,1.0342033,1.0322738,1.0378513,1.0366281,0.17369269,0.19031233,0.19556478,0.18407124,0.1896703,0.185279,0.19063917,20.667315,20.70171,20.72566,20.684063,20.645473,20.757029,20.73256,0.00020503998,0.26922917,0.21173023,0.09854009,0.22920571,0.15428588,0.2646789,0.006071627,13.299132,10.805255,5.2241387,8.720326,7.805224,8.566329


==> fig/trendplotsv6/EMA/correlation_report.csv <==
Action,spearman_peak_positional_change_root,spearman_peak_positional_change_root_pval,kendall_peak_positional_change_root,kendall_peak_positional_change_root_pval,spearman_peak_positional_change_left_lower,spearman_peak_positional_change_left_lower_pval,kendall_peak_positional_change_left_lower,kendall_peak_positional_change_left_lower_pval,spearman_peak_positional_change_right_lower,spearman_peak_positional_change_right_lower_pval,kendall_peak_positional_change_right_lower,kendall_peak_positional_change_right_lower_pval,spearman_peak_positional_change_spine,spearman_peak_positional_change_spine_pval,kendall_peak_positional_change_spine,kendall_peak_positional_change_spine_pval,spearman_peak_positional_change_left_upper,spearman_peak_positional_change_left_upper_pval,kendall_peak_positional_change_left_upper,kendall_peak_positional_change_left_upper_pval,spearman_peak_positional_change_right_upper,spearman_peak_positional_change_right_upper_pval,kendall_peak_positional_change_right_upper,kendall_peak_positional_change_right_upper_pval,spearman_peak_positional_change_head,spearman_peak_positional_change_head_pval,kendall_peak_positional_change_head,kendall_peak_positional_change_head_pval,spearman_collective_positional_change_root,spearman_collective_positional_change_root_pval,kendall_collective_positional_change_root,kendall_collective_positional_change_root_pval,spearman_collective_positional_change_left_lower,spearman_collective_positional_change_left_lower_pval,kendall_collective_positional_change_left_lower,kendall_collective_positional_change_left_lower_pval,spearman_collective_positional_change_right_lower,spearman_collective_positional_change_right_lower_pval,kendall_collective_positional_change_right_lower,kendall_collective_positional_change_right_lower_pval,spearman_collective_positional_change_spine,spearman_collective_positional_change_spine_pval,kendall_collective_positional_change_spine,kendall_collective_positional_change_spine_pval,spearman_collective_positional_change_left_upper,spearman_collective_positional_change_left_upper_pval,kendall_collective_positional_change_left_upper,kendall_collective_positional_change_left_upper_pval,spearman_collective_positional_change_right_upper,spearman_collective_positional_change_right_upper_pval,kendall_collective_positional_change_right_upper,kendall_collective_positional_change_right_upper_pval,spearman_collective_positional_change_head,spearman_collective_positional_change_head_pval,kendall_collective_positional_change_head,kendall_collective_positional_change_head_pval
A man walks,0.7500000000000002,0.05218140045705776,0.6190476190476191,0.06904761904761905,1.0,0.0,1.0,0.0003968253968253968,0.9285714285714288,0.0025194724037946874,0.8095238095238096,0.010714285714285714,0.7500000000000002,0.05218140045705776,0.6190476190476191,0.06904761904761905,1.0,0.0,1.0,0.0003968253968253968,0.8928571428571429,0.006807187408935392,0.8095238095238096,0.010714285714285714,0.9642857142857145,0.0004541491691941689,0.9047619047619049,0.002777777777777778,0.7857142857142859,0.03623846267982713,0.7142857142857143,0.03015873015873016,0.642857142857143,0.11939237342741094,0.4285714285714286,0.2388888888888889,0.8928571428571429,0.006807187408935392,0.8095238095238096,0.010714285714285714,0.9285714285714288,0.0025194724037946874,0.8095238095238096,0.010714285714285714,1.0,0.0,1.0,0.0003968253968253968,0.7142857142857144,0.07134356146753759,0.6190476190476191,0.06904761904761905,0.7500000000000002,0.05218140045705776,0.6190476190476191,0.06904761904761905
A man runs,0.8928571428571429,0.006807187408935392,0.8095238095238096,0.010714285714285714,0.8571428571428573,0.01369732661532562,0.7142857142857143,0.03015873015873016,0.8928571428571429,0.006807187408935392,0.8095238095238096,0.010714285714285714,0.8214285714285715,0.023448808345691505,0.7142857142857143,0.03015873015873016,0.5714285714285715,0.1802019889115274,0.4285714285714286,0.2388888888888889,0.6071428571428572,0.1482311614811614,0.5238095238095238,0.1361111111111111,0.8571428571428573,0.01369732661532562,0.7142857142857143,0.03015873015873016,0.6785714285714287,0.0937502539598313,0.5238095238095238,0.1361111111111111,0.5,0.25316999510032273,0.33333333333333337,0.3813492063492063,0.03571428571428572,0.9394082054712856,0.04761904761904762,1.0,0.9285714285714288,0.0025194724037946874,0.8095238095238096,0.010714285714285714,0.6785714285714287,0.0937502539598313,0.5238095238095238,0.1361111111111111,0.6785714285714287,0.0937502539598313,0.5238095238095238,0.1361111111111111,0.8571428571428573,0.01369732661532562,0.7142857142857143,0.03015873015873016
A man jumps,1.0,0.0,1.0,0.0003968253968253968,0.7500000000000002,0.05218140045705776,0.6190476190476191,0.06904761904761905,0.9642857142857145,0.0004541491691941689,0.9047619047619049,0.002777777777777778,1.0,0.0,1.0,0.0003968253968253968,0.9642857142857145,0.0004541491691941689,0.9047619047619049,0.002777777777777778,0.9642857142857145,0.0004541491691941689,0.9047619047619049,0.002777777777777778,0.9285714285714288,0.0025194724037946874,0.8095238095238096,0.010714285714285714,0.9642857142857145,0.0004541491691941689,0.9047619047619049,0.002777777777777778,0.9285714285714288,0.0025194724037946874,0.8095238095238096,0.010714285714285714,1.0,0.0,1.0,0.0003968253968253968,1.0,0.0,1.0,0.0003968253968253968,1.0,0.0,1.0,0.0003968253968253968,1.0,0.0,1.0,0.0003968253968253968,1.0,0.0,1.0,0.0003968253968253968
A man kicks,0.8928571428571429,0.006807187408935392,0.8095238095238096,0.010714285714285714,0.8928571428571429,0.006807187408935392,0.8095238095238096,0.010714285714285714,0.8571428571428573,0.01369732661532562,0.7142857142857143,0.03015873015873016,0.5357142857142858,0.21521745567801273,0.4285714285714286,0.2388888888888889,0.8571428571428573,0.01369732661532562,0.7142857142857143,0.03015873015873016,0.6071428571428572,0.1482311614811614,0.5238095238095238,0.1361111111111111,0.42857142857142866,0.337368311085824,0.33333333333333337,0.3813492063492063,0.642857142857143,0.11939237342741094,0.4285714285714286,0.2388888888888889,0.8928571428571429,0.006807187408935392,0.8095238095238096,0.010714285714285714,0.6785714285714287,0.0937502539598313,0.5238095238095238,0.1361111111111111,0.7857142857142859,0.03623846267982713,0.6190476190476191,0.06904761904761905,0.8571428571428573,0.01369732661532562,0.7142857142857143,0.03015873015873016,0.9642857142857145,0.0004541491691941689,0.9047619047619049,0.002777777777777778,0.5357142857142858,0.21521745567801273,0.4285714285714286,0.2388888888888889
A man punches,0.7500000000000002,0.05218140045705776,0.6190476190476191,0.06904761904761905,0.8928571428571429,0.006807187408935392,0.7142857142857143,0.03015873015873016,0.42857142857142866,0.337368311085824,0.23809523809523814,0.5619047619047619,0.8928571428571429,0.006807187408935392,0.8095238095238096,0.010714285714285714,0.7500000000000002,0.05218140045705776,0.6190476190476191,0.06904761904761905,0.8928571428571429,0.006807187408935392,0.8095238095238096,0.010714285714285714,0.8571428571428573,0.01369732661532562,0.7142857142857143,0.03015873015873016,0.03571428571428572,0.9394082054712856,0.04761904761904762,1.0,0.9285714285714288,0.0025194724037946874,0.8095238095238096,0.010714285714285714,0.8214285714285715,0.023448808345691505,0.6190476190476191,0.06904761904761905,0.8928571428571429,0.006807187408935392,0.7142857142857143,0.03015873015873016,0.9642857142857145,0.0004541491691941689,0.9047619047619049,0.002777777777777778,0.8928571428571429,0.006807187408935392,0.8095238095238096,0.010714285714285714,0.8214285714285715,0.023448808345691505,0.6190476190476191,0.06904761904761905
A man swings his arms,0.7857142857142859,0.03623846267982713,0.7142857142857143,0.03015873015873016,0.7857142857142859,0.03623846267982713,0.7142857142857143,0.03015873015873016,0.9285714285714288,0.0025194724037946874,0.8095238095238096,0.010714285714285714,0.9642857142857145,0.0004541491691941689,0.9047619047619049,0.002777777777777778,0.9642857142857145,0.0004541491691941689,0.9047619047619049,0.002777777777777778,0.8214285714285715,0.023448808345691505,0.6190476190476191,0.06904761904761905,0.9642857142857145,0.0004541491691941689,0.9047619047619049,0.002777777777777778,0.8214285714285715,0.023448808345691505,0.7142857142857143,0.03015873015873016,0.42857142857142866,0.337368311085824,0.33333333333333337,0.3813492063492063,0.4642857142857144,0.2939341076002517,0.33333333333333337,0.3813492063492063,0.7500000000000002,0.05218140045705776,0.6190476190476191,0.06904761904761905,0.8928571428571429,0.006807187408935392,0.8095238095238096,0.010714285714285714,0.642857142857143,0.11939237342741094,0.5238095238095238,0.1361111111111111,0.8571428571428573,0.01369732661532562,0.7142857142857143,0.03015873015873016
A man throws a ball,0.5,0.25316999510032273,0.33333333333333337,0.3813492063492063,0.8214285714285715,0.023448808345691505,0.7142857142857143,0.03015873015873016,0.9285714285714288,0.0025194724037946874,0.8095238095238096,0.010714285714285714,0.8928571428571429,0.006807187408935392,0.8095238095238096,0.010714285714285714,0.7857142857142859,0.03623846267982713,0.6190476190476191,0.06904761904761905,0.8571428571428573,0.01369732661532562,0.7142857142857143,0.03015873015873016,0.8928571428571429,0.006807187408935392,0.8095238095238096,0.010714285714285714,0.3214285714285715,0.4820720382996776,0.23809523809523814,0.5619047619047619,0.8928571428571429,0.006807187408935392,0.8095238095238096,0.010714285714285714,0.9285714285714288,0.0025194724037946874,0.8095238095238096,0.010714285714285714,0.9285714285714288,0.0025194724037946874,0.8095238095238096,0.010714285714285714,0.7142857142857144,0.07134356146753759,0.5238095238095238,0.1361111111111111,0.7500000000000002,0.05218140045705776,0.6190476190476191,0.06904761904761905,0.7500000000000002,0.05218140045705776,0.6190476190476191,0.06904761904761905
A man bends over,0.9642857142857145,0.0004541491691941689,0.9047619047619049,0.002777777777777778,0.8571428571428573,0.01369732661532562,0.7142857142857143,0.03015873015873016,0.9642857142857145,0.0004541491691941689,0.9047619047619049,0.002777777777777778,0.9642857142857145,0.0004541491691941689,0.9047619047619049,0.002777777777777778,0.6071428571428572,0.1482311614811614,0.33333333333333337,0.3813492063492063,0.7500000000000002,0.05218140045705776,0.6190476190476191,0.06904761904761905,0.642857142857143,0.11939237342741094,0.5238095238095238,0.1361111111111111,-0.1785714285714286,0.7016579425162729,-0.14285714285714288,0.7726190476190476,0.8928571428571429,0.006807187408935392,0.7142857142857143,0.03015873015873016,0.9285714285714288,0.0025194724037946874,0.8095238095238096,0.010714285714285714,0.8928571428571429,0.006807187408935392,0.7142857142857143,0.03015873015873016,0.9285714285714288,0.0025194724037946874,0.8095238095238096,0.010714285714285714,0.5357142857142858,0.21521745567801273,0.4285714285714286,0.2388888888888889,0.7500000000000002,0.05218140045705776,0.6190476190476191,0.06904761904761905
A man squats,0.9285714285714288,0.0025194724037946874,0.8095238095238096,0.010714285714285714,0.9642857142857145,0.0004541491691941689,0.9047619047619049,0.002777777777777778,0.9285714285714288,0.0025194724037946874,0.8095238095238096,0.010714285714285714,1.0,0.0,1.0,0.0003968253968253968,0.9642857142857145,0.0004541491691941689,0.9047619047619049,0.002777777777777778,0.7857142857142859,0.03623846267982713,0.7142857142857143,0.03015873015873016,0.9642857142857145,0.0004541491691941689,0.9047619047619049,0.002777777777777778,0.8571428571428573,0.01369732661532562,0.7142857142857143,0.03015873015873016,0.9642857142857145,0.0004541491691941689,0.9047619047619049,0.002777777777777778,0.7142857142857144,0.07134356146753759,0.5238095238095238,0.1361111111111111,1.0,0.0,1.0,0.0003968253968253968,0.9642857142857145,0.0004541491691941689,0.9047619047619049,0.002777777777777778,0.9642857142857145,0.0004541491691941689,0.9047619047619049,0.002777777777777778,0.8928571428571429,0.006807187408935392,0.8095238095238096,0.010714285714285714
A man lunges forward,0.7500000000000002,0.05218140045705776,0.6190476190476191,0.06904761904761905,0.9642857142857145,0.0004541491691941689,0.9047619047619049,0.002777777777777778,1.0,0.0,1.0,0.0003968253968253968,0.8928571428571429,0.006807187408935392,0.8095238095238096,0.010714285714285714,0.8571428571428573,0.01369732661532562,0.7142857142857143,0.03015873015873016,0.5714285714285715,0.1802019889115274,0.4285714285714286,0.2388888888888889,0.8571428571428573,0.01369732661532562,0.7142857142857143,0.03015873015873016,0.7142857142857144,0.07134356146753759,0.4285714285714286,0.2388888888888889,0.6785714285714287,0.0937502539598313,0.5238095238095238,0.1361111111111111,0.7500000000000002,0.05218140045705776,0.6190476190476191,0.06904761904761905,0.8571428571428573,0.01369732661532562,0.7142857142857143,0.03015873015873016,0.8214285714285715,0.023448808345691505,0.6190476190476191,0.06904761904761905,0.7500000000000002,0.05218140045705776,0.6190476190476191,0.06904761904761905,0.8214285714285715,0.023448808345691505,0.6190476190476191,0.06904761904761905
A man shakes arms,0.642857142857143,0.11939237342741094,0.6190476190476191,0.06904761904761905,0.6785714285714287,0.0937502539598313,0.5238095238095238,0.1361111111111111,0.3571428571428572,0.4316113520383278,0.33333333333333337,0.3813492063492063,0.7857142857142859,0.03623846267982713,0.7142857142857143,0.03015873015873016,0.9642857142857145,0.0004541491691941689,0.9047619047619049,0.002777777777777778,0.8928571428571429,0.006807187408935392,0.8095238095238096,0.010714285714285714,0.5714285714285715,0.1802019889115274,0.5238095238095238,0.1361111111111111,-0.5714285714285715,0.1802019889115274,-0.33333333333333337,0.3813492063492063,0.7857142857142859,0.03623846267982713,0.6190476190476191,0.06904761904761905,0.6785714285714287,0.0937502539598313,0.5238095238095238,0.1361111111111111,0.7142857142857144,0.07134356146753759,0.5238095238095238,0.1361111111111111,0.6071428571428572,0.1482311614811614,0.5238095238095238,0.1361111111111111,0.6785714285714287,0.0937502539598313,0.5238095238095238,0.1361111111111111,0.6071428571428572,0.1482311614811614,0.4285714285714286,0.2388888888888889
A man dances,0.6785714285714287,0.0937502539598313,0.5238095238095238,0.1361111111111111,0.8571428571428573,0.01369732661532562,0.7142857142857143,0.03015873015873016,0.7142857142857144,0.07134356146753759,0.6190476190476191,0.06904761904761905,0.8571428571428573,0.01369732661532562,0.7142857142857143,0.03015873015873016,0.5714285714285715,0.1802019889115274,0.4285714285714286,0.2388888888888889,0.6785714285714287,0.0937502539598313,0.5238095238095238,0.1361111111111111,0.8571428571428573,0.01369732661532562,0.7142857142857143,0.03015873015873016,-0.21428571428571433,0.6445115810207203,-0.04761904761904762,1.0,0.8571428571428573,0.01369732661532562,0.7142857142857143,0.03015873015873016,0.7142857142857144,0.07134356146753759,0.6190476190476191,0.06904761904761905,0.9285714285714288,0.0025194724037946874,0.8095238095238096,0.010714285714285714,0.9642857142857145,0.0004541491691941689,0.9047619047619049,0.002777777777777778,0.8928571428571429,0.006807187408935392,0.8095238095238096,0.010714285714285714,0.8571428571428573,0.01369732661532562,0.7142857142857143,0.03015873015873016
A man waves his arm,0.8928571428571429,0.006807187408935392,0.8095238095238096,0.010714285714285714,0.8571428571428573,0.01369732661532562,0.7142857142857143,0.03015873015873016,0.9642857142857145,0.0004541491691941689,0.9047619047619049,0.002777777777777778,0.9642857142857145,0.0004541491691941689,0.9047619047619049,0.002777777777777778,0.7857142857142859,0.03623846267982713,0.7142857142857143,0.03015873015873016,1.0,0.0,1.0,0.0003968253968253968,0.9285714285714288,0.0025194724037946874,0.8095238095238096,0.010714285714285714,0.6071428571428572,0.1482311614811614,0.5238095238095238,0.1361111111111111,1.0,0.0,1.0,0.0003968253968253968,0.8571428571428573,0.01369732661532562,0.7142857142857143,0.03015873015873016,0.9642857142857145,0.0004541491691941689,0.9047619047619049,0.002777777777777778,0.8928571428571429,0.006807187408935392,0.8095238095238096,0.010714285714285714,1.0,0.0,1.0,0.0003968253968253968,0.9285714285714288,0.0025194724037946874,0.8095238095238096,0.010714285714285714
A man waves,1.0,0.0,1.0,0.0003968253968253968,0.9642857142857145,0.0004541491691941689,0.9047619047619049,0.002777777777777778,0.9285714285714288,0.0025194724037946874,0.8095238095238096,0.010714285714285714,1.0,0.0,1.0,0.0003968253968253968,0.9642857142857145,0.0004541491691941689,0.9047619047619049,0.002777777777777778,0.9642857142857145,0.0004541491691941689,0.9047619047619049,0.002777777777777778,0.9642857142857145,0.0004541491691941689,0.9047619047619049,0.002777777777777778,0.6785714285714287,0.0937502539598313,0.5238095238095238,0.1361111111111111,0.9642857142857145,0.0004541491691941689,0.9047619047619049,0.002777777777777778,0.9285714285714288,0.0025194724037946874,0.8095238095238096,0.010714285714285714,0.8571428571428573,0.01369732661532562,0.7142857142857143,0.03015873015873016,0.7857142857142859,0.03623846267982713,0.7142857142857143,0.03015873015873016,0.7142857142857144,0.07134356146753759,0.6190476190476191,0.06904761904761905,0.8571428571428573,0.01369732661532562,0.7142857142857143,0.03015873015873016


==> fig/trendplotsv6/SALAD/A_man_bends_over_metrics.csv <==
file_source,prompt,peak_positional_change_root,peak_positional_change_left_lower,peak_positional_change_right_lower,peak_positional_change_spine,peak_positional_change_left_upper,peak_positional_change_right_upper,peak_positional_change_head,collective_positional_change_root,collective_positional_change_left_lower,collective_positional_change_right_lower,collective_positional_change_spine,collective_positional_change_left_upper,collective_positional_change_right_upper,collective_positional_change_head,peak_velocity_root,peak_velocity_left_lower,peak_velocity_right_lower,peak_velocity_spine,peak_velocity_left_upper,peak_velocity_right_upper,peak_velocity_head,collective_velocity_root,collective_velocity_left_lower,collective_velocity_right_lower,collective_velocity_spine,collective_velocity_left_upper,collective_velocity_right_upper,collective_velocity_head,peak_acceleration_root,peak_acceleration_left_lower,peak_acceleration_right_lower,peak_acceleration_spine,peak_acceleration_left_upper,peak_acceleration_right_upper,peak_acceleration_head,collective_acceleration_root,collective_acceleration_left_lower,collective_acceleration_right_lower,collective_acceleration_spine,collective_acceleration_left_upper,collective_acceleration_right_upper,collective_acceleration_head,start_frame_root,start_frame_left_lower,start_frame_right_lower,start_frame_spine,start_frame_left_upper,start_frame_right_upper,start_frame_head,end_frame_root,end_frame_left_lower,end_frame_right_lower,end_frame_spine,end_frame_left_upper,end_frame_right_upper,end_frame_head
reportv13-120/EXPT_A_man_bends_over/normal.npy,A man bends over,0.008689124,0.00949968,0.009936992,0.009929295,0.010909096,0.011242444,0.012809459,1.0333042,1.0311371,1.032631,1.0370082,1.0400684,1.041848,1.05904,0.17378248,0.1899936,0.19873983,0.19858591,0.21818194,0.22484887,0.25618917,20.666088,20.622738,20.652622,20.740162,20.801369,20.836958,21.180794,0.0005158782,0.25100693,0.20994551,0.122947596,0.21320477,0.24362278,0.26274443,0.016236007,10.546239,10.25397,5.2202163,10.920054,11.716896,11.734974,52,2,7,16,16,15,14,115,112,112,48,44,60,39
reportv13-120/EXPT_A_man_bends_over_fast/normal.npy,A man bends over fast,0.008694564,0.015985666,0.012950094,0.010919121,0.012717737,0.013148723,0.015880154,1.0336479,1.0387622,1.0363947,1.0426484,1.0549076,1.0567623,1.0987415,0.17389128,0.31971332,0.2590019,0.21838243,0.25435475,0.26297447,0.31760305,20.672958,20.775246,20.727896,20.85297,21.098148,21.135248,21.974827,0.0009447336,1.3118472,1.0554767,0.17337054,0.30895412,0.3682348,0.71374214,0.026559532,20.136793,16.013733,6.6500487,12.931274,15.441447,18.309694,42,4,8,22,22,20,22,94,112,113,60,72,108,44
reportv13-120/EXPT_A_man_bends_over_very_fast/normal.npy,A man bends over very fast,0.008721653,0.012346919,0.015241893,0.010375385,0.016484499,0.01300139,0.01446038,1.0342613,1.0352272,1.0402935,1.0492709,1.0930835,1.106038,1.1012671,0.17443307,0.24693838,0.30483782,0.20750768,0.32968998,0.2600278,0.28920758,20.685228,20.704542,20.805866,20.985418,21.861666,22.120758,22.025341,0.0014051795,1.0262396,1.2894511,0.14458895,0.8933928,0.6731757,0.6981747,0.04092753,17.4428,19.564726,6.9107127,22.63454,20.858461,19.050804,59,12,43,37,36,38,37,98,96,116,68,89,112,90
reportv13-120/EXPT_A_man_bends_over_extremely_fast/normal.npy,A man bends over extremely fast,0.008747627,0.014944518,0.013152376,0.010484673,0.011296059,0.01096965,0.013358837,1.0350835,1.0463822,1.0431671,1.0447222,1.0438147,1.0507677,1.0508465,0.17495254,0.29889035,0.26304752,0.20969345,0.22592118,0.21939301,0.26717675,20.701672,20.927645,20.863338,20.894444,20.876295,21.015358,21.016928,0.0016397238,1.5817401,0.830425,0.19797285,0.2964508,0.25687873,0.47871456,0.059097707,21.488468,15.406544,6.3422866,13.884495,11.047036,15.985824,26,2,2,1,1,2,1,59,96,48,94,65,54,23
reportv13-120/EXPT_A_man_bends_over_very_slow/normal.npy,A man bends over very slow,0.008700081,0.013632769,0.01335676,0.010180761,0.011520254,0.011117566,0.013369167,1.0337975,1.0378593,1.0370642,1.0364445,1.0400394,1.0426065,1.0520855,0.17400162,0.27265537,0.2671352,0.20361523,0.23040508,0.22235134,0.26738334,20.675951,20.757185,20.74128,20.728891,20.800785,20.852129,21.04171,0.0010034442,0.6900574,0.6978291,0.13284911,0.27438158,0.24459228,0.49724236,0.022775233,14.96468,12.768389,4.9422483,13.5343485,9.876926,13.331933,67,20,20,24,8,15,24,98,72,92,49,76,44,52
reportv13-120/EXPT_A_man_bends_over_slow/normal.npy,A man bends over slow,0.008690964,0.009716643,0.009939433,0.010479522,0.011436837,0.01150676,0.014992487,1.0333283,1.0303693,1.0354981,1.0346605,1.037559,1.0422485,1.0656272,0.17381929,0.19433287,0.19878866,0.20959044,0.22873673,0.2301352,0.29984972,20.666565,20.607386,20.709959,20.69321,20.75118,20.84497,21.312542,0.00060766935,0.2590639,0.2342882,0.15793313,0.2795354,0.23536175,0.5854556,0.022427738,11.711969,10.68369,7.8384304,15.068059,12.078964,19.519497,38,8,2,7,15,15,12,103,113,112,68,72,40,80
reportv13-120/EXPT_A_man_bends_over_extremely_slow/normal.npy,A man bends over extremely slow,0.008700434,0.013456536,0.015007289,0.009713642,0.010927469,0.010332946,0.010919112,1.033715,1.04156,1.0367842,1.0302631,1.0311968,1.0350366,1.0341386,0.17400868,0.26913074,0.30014578,0.19427283,0.21854936,0.20665891,0.21838224,20.6743,20.831202,20.735678,20.605265,20.62394,20.700735,20.682772,0.0010082126,0.75296676,0.9739868,0.161179,0.27682567,0.24324775,0.31772256,0.026914775,15.598073,17.126184,6.575219,13.363987,11.972081,13.546458,31,64,28,4,10,4,1,59,117,89,112,80,82,81


==> fig/trendplotsv6/SALAD/A_man_dances_metrics.csv <==
file_source,prompt,peak_positional_change_root,peak_positional_change_left_lower,peak_positional_change_right_lower,peak_positional_change_spine,peak_positional_change_left_upper,peak_positional_change_right_upper,peak_positional_change_head,collective_positional_change_root,collective_positional_change_left_lower,collective_positional_change_right_lower,collective_positional_change_spine,collective_positional_change_left_upper,collective_positional_change_right_upper,collective_positional_change_head,peak_velocity_root,peak_velocity_left_lower,peak_velocity_right_lower,peak_velocity_spine,peak_velocity_left_upper,peak_velocity_right_upper,peak_velocity_head,collective_velocity_root,collective_velocity_left_lower,collective_velocity_right_lower,collective_velocity_spine,collective_velocity_left_upper,collective_velocity_right_upper,collective_velocity_head,peak_acceleration_root,peak_acceleration_left_lower,peak_acceleration_right_lower,peak_acceleration_spine,peak_acceleration_left_upper,peak_acceleration_right_upper,peak_acceleration_head,collective_acceleration_root,collective_acceleration_left_lower,collective_acceleration_right_lower,collective_acceleration_spine,collective_acceleration_left_upper,collective_acceleration_right_upper,collective_acceleration_head,start_frame_root,start_frame_left_lower,start_frame_right_lower,start_frame_spine,start_frame_left_upper,start_frame_right_upper,start_frame_head,end_frame_root,end_frame_left_lower,end_frame_right_lower,end_frame_spine,end_frame_left_upper,end_frame_right_upper,end_frame_head
reportv13-120/EXPT_A_man_dances/normal.npy,A man dances,0.008694978,0.018980827,0.019322662,0.010290173,0.014378398,0.01388319,0.011790876,1.0332443,1.1601838,1.1537849,1.0559316,1.1488512,1.112238,1.0609989,0.17389956,0.37961656,0.38645327,0.20580345,0.28756794,0.27766383,0.23581752,20.664883,23.203676,23.075697,21.11863,22.977022,22.24476,21.219982,0.0021538138,1.6456842,1.8932257,0.41918483,0.98194766,0.69441366,0.67445755,0.058141053,48.515755,43.445194,13.75107,32.59254,29.201399,23.594893,1,30,20,15,3,22,8,115,108,81,106,119,93,106
reportv13-120/EXPT_A_man_dances_fast/normal.npy,A man dances fast,0.008695219,0.016161118,0.013876103,0.011016653,0.015346291,0.0112719145,0.013433637,1.0331936,1.1530735,1.1074551,1.0687616,1.1731688,1.0764838,1.0842116,0.17390437,0.32322234,0.27752206,0.22033305,0.30692583,0.22543828,0.26867273,20.663868,23.061474,22.149103,21.37523,23.463375,21.529682,21.684235,0.0033929944,1.0377433,1.1170387,0.54510397,1.0784712,0.62110054,0.7891171,0.066993535,34.42828,32.240574,13.454682,36.690704,25.330778,20.197254,1,19,7,16,43,6,16,119,84,52,79,88,96,84
reportv13-120/EXPT_A_man_dances_very_fast/normal.npy,A man dances very fast,0.008693082,0.014423852,0.0148538,0.010366228,0.012086279,0.014740572,0.011481957,1.0332378,1.1877872,1.0852125,1.0599929,1.0742656,1.1228404,1.070442,0.17386164,0.288477,0.297076,0.20732458,0.24172556,0.29481146,0.22963913,20.664753,23.755741,21.704248,21.199858,21.485313,22.45681,21.40884,0.0017806888,1.9835157,1.7885929,0.4204596,0.7566858,1.2022771,0.6053226,0.06792277,52.756256,38.899853,13.63345,26.451088,39.28221,19.439262,1,5,12,16,11,1,8,94,119,100,100,112,101,100
reportv13-120/EXPT_A_man_dances_extremely_fast/normal.npy,A man dances extremely fast,0.008705001,0.02279419,0.022568768,0.011021844,0.01800814,0.016506907,0.013700158,1.0333157,1.2704822,1.4009389,1.0851614,1.3401903,1.1792777,1.1342119,0.17410003,0.45588386,0.45137537,0.22043689,0.36016282,0.33013815,0.27400315,20.666319,25.409643,28.018774,21.70323,26.803808,23.585546,22.684233,0.0038322806,3.9519796,3.0199242,0.87949973,1.5111759,1.196538,1.1236279,0.09582758,76.15265,89.77027,22.14468,67.36986,51.800564,33.46261,30,42,38,1,6,1,2,88,107,97,109,93,116,109
reportv13-120/EXPT_A_man_dances_very_slow/normal.npy,A man dances very slow,0.008707916,0.0177986,0.01728374,0.0095917685,0.011007126,0.011044711,0.009894799,1.0337149,1.1165904,1.0895395,1.0360721,1.0562536,1.03379,1.0354768,0.17415832,0.355972,0.3456748,0.19183539,0.22014251,0.22089419,0.19789597,20.674297,22.33181,21.790792,20.721441,21.125069,20.675798,20.709536,0.0021094084,1.6829207,1.8506672,0.13926218,0.26689276,0.554743,0.2793488,0.05899638,37.843056,39.583435,6.221317,12.631237,14.643036,9.899865,1,11,4,5,4,8,10,105,95,111,119,109,119,119
reportv13-120/EXPT_A_man_dances_slow/normal.npy,A man dances slow,0.00870497,0.013882171,0.015218352,0.0095340805,0.013756396,0.012184089,0.0107024,1.0335922,1.072856,1.0826883,1.0381032,1.0579591,1.0719345,1.0434617,0.17409939,0.2776434,0.30436704,0.19068162,0.27512795,0.24368179,0.214048,20.671846,21.457115,21.65377,20.762062,21.159185,21.438688,20.869234,0.0013759732,1.3095253,0.99170566,0.21677285,0.5920386,0.48941478,0.33561736,0.05017966,29.034857,28.107594,6.194963,19.784296,18.27645,8.8383875,84,16,28,6,4,18,14,108,87,104,112,100,88,108
reportv13-120/EXPT_A_man_dances_extremely_slow/normal.npy,A man dances extremely slow,0.008691454,0.016038962,0.010439195,0.009632657,0.017512446,0.012493366,0.010296399,1.0333506,1.1417514,1.0177823,1.0480397,1.1194252,1.0623336,1.0470675,0.17382908,0.32077923,0.2087839,0.19265312,0.35024893,0.24986732,0.20592797,20.667013,22.835024,20.355648,20.96079,22.388508,21.246674,20.941353,0.0011134148,2.0048661,0.47377777,0.24916549,0.91763127,0.75334525,0.41546464,0.040145814,41.8391,20.078812,11.390874,35.219154,22.202831,13.212839,18,28,7,2,5,14,5,119,105,100,113,113,97,111


==> fig/trendplotsv6/SALAD/A_man_jumps_metrics.csv <==
file_source,prompt,peak_positional_change_root,peak_positional_change_left_lower,peak_positional_change_right_lower,peak_positional_change_spine,peak_positional_change_left_upper,peak_positional_change_right_upper,peak_positional_change_head,collective_positional_change_root,collective_positional_change_left_lower,collective_positional_change_right_lower,collective_positional_change_spine,collective_positional_change_left_upper,collective_positional_change_right_upper,collective_positional_change_head,peak_velocity_root,peak_velocity_left_lower,peak_velocity_right_lower,peak_velocity_spine,peak_velocity_left_upper,peak_velocity_right_upper,peak_velocity_head,collective_velocity_root,collective_velocity_left_lower,collective_velocity_right_lower,collective_velocity_spine,collective_velocity_left_upper,collective_velocity_right_upper,collective_velocity_head,peak_acceleration_root,peak_acceleration_left_lower,peak_acceleration_right_lower,peak_acceleration_spine,peak_acceleration_left_upper,peak_acceleration_right_upper,peak_acceleration_head,collective_acceleration_root,collective_acceleration_left_lower,collective_acceleration_right_lower,collective_acceleration_spine,collective_acceleration_left_upper,collective_acceleration_right_upper,collective_acceleration_head,start_frame_root,start_frame_left_lower,start_frame_right_lower,start_frame_spine,start_frame_left_upper,start_frame_right_upper,start_frame_head,end_frame_root,end_frame_left_lower,end_frame_right_lower,end_frame_spine,end_frame_left_upper,end_frame_right_upper,end_frame_head
reportv13-120/EXPT_A_man_jumps/normal.npy,A man jumps,0.008714038,0.012034513,0.013634695,0.014318229,0.013779961,0.013961406,0.014874976,1.0336359,1.0626962,1.0642568,1.0818506,1.0930169,1.0982021,1.0965824,0.17428076,0.24069026,0.27269387,0.2863646,0.27559918,0.27922815,0.2974995,20.672718,21.25393,21.285137,21.637014,21.860336,21.96404,21.931646,0.002579987,0.6524459,0.7621435,0.78942794,0.7489985,1.0970064,0.8330798,0.054902136,17.48973,19.371538,12.8859,17.83616,21.682144,22.907864,33,19,3,12,32,23,10,79,88,69,68,69,69,69
reportv13-120/EXPT_A_man_jumps_fast/normal.npy,A man jumps fast,0.008738057,0.016378677,0.015945496,0.017252706,0.01984704,0.017611131,0.017503964,1.0337383,1.0953485,1.0993567,1.1102905,1.1498727,1.1454768,1.1168971,0.17476113,0.3275735,0.3189099,0.34505415,0.39694077,0.35222262,0.35007927,20.674765,21.90697,21.987135,22.20581,22.997452,22.909534,22.337942,0.008683205,1.6868545,1.3551809,1.5028938,2.1506808,1.6339486,1.6632884,0.08911282,27.932816,24.31167,19.632292,31.615171,29.851751,25.715528,49,48,56,55,48,47,30,72,72,72,72,77,77,75
reportv13-120/EXPT_A_man_jumps_very_fast/normal.npy,A man jumps very fast,0.008729611,0.012842903,0.013357267,0.014696117,0.01671685,0.016342286,0.016080834,1.0337566,1.0690681,1.07331,1.0854652,1.1142869,1.104993,1.098431,0.17459221,0.25685808,0.26714534,0.2939223,0.334337,0.3268457,0.3216167,20.675135,21.381363,21.4662,21.709301,22.285736,22.099857,21.96862,0.0044605136,0.7176637,0.8122537,0.75770265,0.7863501,0.7007626,0.85376036,0.069099665,21.141367,20.977806,12.108735,21.157618,16.202747,21.287945,24,17,15,29,11,16,7,56,60,64,59,60,60,59
reportv13-120/EXPT_A_man_jumps_extremely_fast/normal.npy,A man jumps extremely fast,0.008710956,0.012662295,0.012736979,0.013654952,0.013751792,0.014413988,0.014151251,1.03359,1.0670526,1.0705209,1.0884504,1.1233181,1.1257447,1.111914,0.17421912,0.25324592,0.25473955,0.27309904,0.27503583,0.28827977,0.28302503,20.671799,21.341053,21.41042,21.769005,22.466358,22.514894,22.238283,0.0034573674,0.91214377,0.9266844,0.6753292,0.9384496,0.7917543,0.9598048,0.04791349,20.433565,18.350143,11.682989,22.396847,23.313482,19.884495,29,32,18,19,16,26,8,66,70,108,69,69,71,71
reportv13-120/EXPT_A_man_jumps_very_slow/normal.npy,A man jumps very slow,0.008720288,0.01436378,0.0141122835,0.014488969,0.016495798,0.015638951,0.017134327,1.0336256,1.126132,1.1239008,1.1396383,1.1737976,1.1733656,1.1797912,0.17440575,0.2872756,0.28224564,0.2897794,0.32991594,0.312779,0.34268653,20.67251,22.522644,22.478012,22.792765,23.475948,23.467312,23.59582,0.0063320994,1.9160669,1.361552,1.3529807,1.4090344,1.332594,1.1504067,0.09782612,34.248203,34.021667,22.871233,30.504803,29.638134,31.898191,27,34,34,33,32,16,22,84,85,84,85,85,85,86
reportv13-120/EXPT_A_man_jumps_slow/normal.npy,A man jumps slow,0.008704548,0.011397324,0.011764074,0.012560417,0.012362499,0.013539357,0.014626145,1.0334835,1.0622497,1.0577446,1.0703334,1.0887992,1.0874335,1.090401,0.17409095,0.22794648,0.23528148,0.25120834,0.24724996,0.27078715,0.2925229,20.66967,21.244993,21.154896,21.406664,21.775984,21.748672,21.808014,0.0031620264,0.7794173,0.70960605,0.5791984,0.96922314,0.58493376,1.0431504,0.04537165,17.281828,14.644831,12.828633,20.903082,17.908579,22.384914,57,43,8,40,32,48,41,84,96,89,86,102,100,86
reportv13-120/EXPT_A_man_jumps_extremely_slow/normal.npy,A man jumps extremely slow,0.008718661,0.013901604,0.014925299,0.015194014,0.01577365,0.01540314,0.014405971,1.0336514,1.0895265,1.0840286,1.102179,1.1536275,1.1438013,1.1272911,0.17437322,0.27803206,0.298506,0.30388024,0.31547302,0.3080628,0.2881194,20.67303,21.790531,21.680573,22.043581,23.07255,22.87602,22.54582,0.005145371,1.1671365,0.98627055,1.1544057,1.2073925,1.0069133,1.0842617,0.059312582,24.626944,24.525063,14.94952,22.13817,24.51892,19.830526,70,56,59,56,60,59,50,101,108,102,101,102,101,102


==> fig/trendplotsv6/SALAD/A_man_kicks_metrics.csv <==
file_source,prompt,peak_positional_change_root,peak_positional_change_left_lower,peak_positional_change_right_lower,peak_positional_change_spine,peak_positional_change_left_upper,peak_positional_change_right_upper,peak_positional_change_head,collective_positional_change_root,collective_positional_change_left_lower,collective_positional_change_right_lower,collective_positional_change_spine,collective_positional_change_left_upper,collective_positional_change_right_upper,collective_positional_change_head,peak_velocity_root,peak_velocity_left_lower,peak_velocity_right_lower,peak_velocity_spine,peak_velocity_left_upper,peak_velocity_right_upper,peak_velocity_head,collective_velocity_root,collective_velocity_left_lower,collective_velocity_right_lower,collective_velocity_spine,collective_velocity_left_upper,collective_velocity_right_upper,collective_velocity_head,peak_acceleration_root,peak_acceleration_left_lower,peak_acceleration_right_lower,peak_acceleration_spine,peak_acceleration_left_upper,peak_acceleration_right_upper,peak_acceleration_head,collective_acceleration_root,collective_acceleration_left_lower,collective_acceleration_right_lower,collective_acceleration_spine,collective_acceleration_left_upper,collective_acceleration_right_upper,collective_acceleration_head,start_frame_root,start_frame_left_lower,start_frame_right_lower,start_frame_spine,start_frame_left_upper,start_frame_right_upper,start_frame_head,end_frame_root,end_frame_left_lower,end_frame_right_lower,end_frame_spine,end_frame_left_upper,end_frame_right_upper,end_frame_head
reportv13-120/EXPT_A_man_kicks/normal.npy,A man kicks,0.0086962525,0.02282846,0.030833183,0.009420449,0.01133282,0.012936273,0.010324314,1.033698,1.2219929,1.236288,1.0326821,1.0435455,1.0606992,1.0387869,0.17392504,0.4565692,0.61666363,0.18840897,0.2266564,0.25872546,0.20648628,20.67396,24.439856,24.725756,20.65364,20.87091,21.213985,20.77574,0.00086933374,1.7695673,3.5913298,0.22496532,0.3835708,0.45539534,0.23415834,0.027389228,32.329033,45.448925,6.280728,18.200636,17.291634,9.8369875,4,9,43,1,2,19,1,53,37,64,111,118,72,105
reportv13-120/EXPT_A_man_kicks_fast/normal.npy,A man kicks fast,0.0087042535,0.030172579,0.010711314,0.009999091,0.011424044,0.013448999,0.010831408,1.033146,1.3840511,1.046175,1.0372777,1.0920566,1.0579098,1.0365574,0.17408507,0.6034516,0.21422628,0.19998181,0.22848089,0.26897997,0.21662816,20.66292,27.68102,20.923496,20.745556,21.84113,21.158201,20.731144,0.0014609098,3.9752133,0.39544636,0.2570629,0.8354206,0.7846539,0.48162848,0.03748119,57.885307,16.895908,8.133597,20.507881,17.58461,11.443011,1,3,12,18,5,49,18,117,52,117,98,97,116,99
reportv13-120/EXPT_A_man_kicks_very_fast/normal.npy,A man kicks very fast,0.008697307,0.018547462,0.010611201,0.009522009,0.011272746,0.011852572,0.009886531,1.0332636,1.2402122,1.0361948,1.0362494,1.0503302,1.0508379,1.0345215,0.17394613,0.3709492,0.21222402,0.19044018,0.22545493,0.23705143,0.1977306,20.665272,24.804243,20.723896,20.72499,21.006607,21.016758,20.690426,0.0010249019,1.6942532,0.3734001,0.23299615,0.503858,0.536084,0.25097385,0.029031336,32.88313,16.36767,7.064468,16.628666,18.672174,9.825862,1,9,4,1,2,27,28,31,46,98,105,110,116,109
reportv13-120/EXPT_A_man_kicks_extremely_fast/normal.npy,A man kicks extremely fast,0.0086981645,0.02122085,0.010303922,0.009411241,0.013182113,0.01308926,0.009893507,1.0331734,1.2092992,1.0403252,1.037537,1.0794,1.0538406,1.040414,0.1739633,0.424417,0.20607844,0.18822479,0.26364225,0.2617852,0.19787012,20.663471,24.185986,20.806501,20.750744,21.588001,21.076815,20.808279,0.0008112192,1.9398038,0.33387825,0.16338031,0.6217049,0.4981716,0.25887072,0.028744638,37.164032,14.91126,6.23011,19.34066,19.109032,9.106146,16,23,2,5,4,8,7,43,65,112,116,60,81,105
reportv13-120/EXPT_A_man_kicks_very_slow/normal.npy,A man kicks very slow,0.0086936485,0.022224784,0.036683604,0.00992427,0.011001177,0.01165719,0.010125803,1.0335674,1.200923,1.2386998,1.035236,1.0510693,1.0431026,1.0361574,0.17387296,0.44449565,0.7336721,0.19848539,0.22002354,0.2331438,0.20251605,20.671352,24.018457,24.774,20.70472,21.021383,20.862047,20.723148,0.0012549758,1.728827,5.6462603,0.14811526,0.403511,0.33519143,0.30802414,0.033673942,37.90863,46.301975,7.317107,12.960999,15.924382,10.8354845,11,29,77,55,4,2,36,84,61,90,113,113,101,112
reportv13-120/EXPT_A_man_kicks_slow/normal.npy,A man kicks slow,0.008691095,0.016870249,0.010740442,0.009405422,0.011531346,0.010970619,0.009848556,1.0330275,1.1235814,1.0387058,1.0322962,1.0427662,1.0359414,1.0322895,0.1738219,0.33740497,0.21480884,0.18810844,0.2306269,0.21941239,0.19697112,20.660551,22.471624,20.774118,20.645922,20.855324,20.718828,20.645792,0.0012493134,1.2852485,0.65501326,0.11212399,0.36226386,0.31715417,0.25552824,0.02623856,26.959967,13.374618,5.7568707,12.460353,12.777849,9.576281,1,17,39,12,7,22,2,39,88,116,89,105,86,118
reportv13-120/EXPT_A_man_kicks_extremely_slow/normal.npy,A man kicks extremely slow,0.008694203,0.020928226,0.010564931,0.009633518,0.011108876,0.0119723845,0.010912889,1.0331259,1.1586245,1.036668,1.0348421,1.0495864,1.0400692,1.0378187,0.17388405,0.41856456,0.21129864,0.19267035,0.22217754,0.23944768,0.21825778,20.662518,23.172485,20.73336,20.696842,20.991728,20.801384,20.756374,0.0007456541,2.0787883,0.36258125,0.16137451,0.3020957,0.32476902,0.23561865,0.03607571,30.741877,16.195679,6.2136135,11.463435,13.5962105,11.174459,12,36,2,20,12,2,18,118,52,112,88,72,87,110


==> fig/trendplotsv6/SALAD/A_man_lunges_forward_metrics.csv <==
file_source,prompt,peak_positional_change_root,peak_positional_change_left_lower,peak_positional_change_right_lower,peak_positional_change_spine,peak_positional_change_left_upper,peak_positional_change_right_upper,peak_positional_change_head,collective_positional_change_root,collective_positional_change_left_lower,collective_positional_change_right_lower,collective_positional_change_spine,collective_positional_change_left_upper,collective_positional_change_right_upper,collective_positional_change_head,peak_velocity_root,peak_velocity_left_lower,peak_velocity_right_lower,peak_velocity_spine,peak_velocity_left_upper,peak_velocity_right_upper,peak_velocity_head,collective_velocity_root,collective_velocity_left_lower,collective_velocity_right_lower,collective_velocity_spine,collective_velocity_left_upper,collective_velocity_right_upper,collective_velocity_head,peak_acceleration_root,peak_acceleration_left_lower,peak_acceleration_right_lower,peak_acceleration_spine,peak_acceleration_left_upper,peak_acceleration_right_upper,peak_acceleration_head,collective_acceleration_root,collective_acceleration_left_lower,collective_acceleration_right_lower,collective_acceleration_spine,collective_acceleration_left_upper,collective_acceleration_right_upper,collective_acceleration_head,start_frame_root,start_frame_left_lower,start_frame_right_lower,start_frame_spine,start_frame_left_upper,start_frame_right_upper,start_frame_head,end_frame_root,end_frame_left_lower,end_frame_right_lower,end_frame_spine,end_frame_left_upper,end_frame_right_upper,end_frame_head
reportv13-120/EXPT_A_man_lunges_forward/normal.npy,A man lunges forward,0.00872031,0.020705665,0.014093239,0.010085062,0.01137341,0.011419685,0.011504874,1.0346394,1.0552008,1.0379115,1.0476788,1.0468765,1.0410916,1.0590129,0.1744062,0.41411328,0.2818648,0.20170124,0.22746821,0.2283937,0.23009747,20.692787,21.10402,20.758234,20.953575,20.937529,20.821829,21.180252,0.0013068318,1.5225518,1.0735404,0.24662942,0.25986567,0.22776127,0.27565256,0.038760602,25.131668,18.259996,6.529633,10.473688,11.770811,9.725276,31,16,19,7,23,11,4,70,67,81,104,51,105,42
reportv13-120/EXPT_A_man_lunges_forward_fast/normal.npy,A man lunges forward fast,0.008724478,0.0103358235,0.010322791,0.009569113,0.010373901,0.010021337,0.009914607,1.0342127,1.0481836,1.0464305,1.0508763,1.0597421,1.0507125,1.0638485,0.17448956,0.20671646,0.2064558,0.19138229,0.20747802,0.20042674,0.19829212,20.684258,20.963667,20.92861,21.017523,21.19484,21.014248,21.276972,0.0016245246,0.3384382,0.33812836,0.25877485,0.3059196,0.21918632,0.28501704,0.062372386,17.23748,16.603933,6.5746274,13.591604,10.89709,10.593053,52,1,10,1,1,6,2,76,106,119,100,101,105,108
reportv13-120/EXPT_A_man_lunges_forward_very_fast/normal.npy,A man lunges forward very fast,0.00874714,0.014126753,0.011734714,0.009918232,0.0099969115,0.011126789,0.01112495,1.0348853,1.0511743,1.0494922,1.0455525,1.0465962,1.0494286,1.0590479,0.17494279,0.28253508,0.23469427,0.19836466,0.19993822,0.22253577,0.22249901,20.697706,21.023485,20.989845,20.911049,20.931921,20.98857,21.180958,0.0017392635,0.8196109,0.7375282,0.16863544,0.36723393,0.31718618,0.3772895,0.06477088,15.691111,17.659492,7.2588005,12.166986,13.351588,13.403759,37,32,2,16,12,20,12,68,114,112,119,113,108,113
reportv13-120/EXPT_A_man_lunges_forward_extremely_fast/normal.npy,A man lunges forward extremely fast,0.008704499,0.0133924475,0.010291948,0.01081966,0.012011172,0.009984319,0.010775944,1.0336132,1.0431944,1.0539385,1.0402611,1.0639092,1.0373217,1.045694,0.17408998,0.26784897,0.20583895,0.21639319,0.24022344,0.19968641,0.21551889,20.672268,20.863888,21.078772,20.805222,21.278181,20.746435,20.913881,0.0017428398,0.7980733,0.32113916,0.41797724,0.53029764,0.26171356,0.37543267,0.051154494,16.240416,14.843365,7.8661623,14.293741,10.250579,12.9496,1,1,8,2,4,1,2,66,89,119,116,118,119,118
reportv13-120/EXPT_A_man_lunges_forward_very_slow/normal.npy,A man lunges forward very slow,0.008691272,0.009905362,0.010235935,0.009417433,0.009629903,0.009547303,0.009820834,1.0336037,1.0387592,1.0244764,1.040065,1.0408319,1.0415502,1.0464463,0.17382543,0.19810724,0.20471871,0.18834867,0.19259806,0.19094604,0.19641668,20.672073,20.775188,20.489527,20.801302,20.816635,20.831003,20.928926,0.0007507205,0.5297106,0.3245443,0.33826074,0.26265875,0.31970793,0.29493913,0.015050471,14.418395,12.732392,6.016807,11.791031,9.446972,10.063837,1,1,24,4,2,14,4,61,119,119,119,101,117,112
reportv13-120/EXPT_A_man_lunges_forward_slow/normal.npy,A man lunges forward slow,0.008708024,0.010591071,0.010100073,0.009578587,0.010208587,0.00994631,0.010654667,1.033783,1.0382427,1.0224735,1.037599,1.0398525,1.0401363,1.0423911,0.17416048,0.2118214,0.20200145,0.19157176,0.20417175,0.19892621,0.21309336,20.675661,20.764856,20.449469,20.75198,20.797056,20.802727,20.847816,0.0009635091,0.63725495,0.33318013,0.32447883,0.2475451,0.24194367,0.19092917,0.033271313,17.069288,13.796234,5.319278,9.677635,11.18399,8.686612,46,4,5,8,9,6,6,77,119,119,119,83,100,84
reportv13-120/EXPT_A_man_lunges_forward_extremely_slow/normal.npy,A man lunges forward extremely slow,0.008735111,0.0122768795,0.011889648,0.009568435,0.011837919,0.0105302725,0.010983167,1.0344325,1.0488324,1.0489933,1.0449085,1.0420823,1.0446297,1.0521697,0.17470221,0.24553758,0.23779297,0.1913687,0.23675838,0.21060546,0.21966335,20.688654,20.97665,20.979868,20.898169,20.841648,20.892597,21.043392,0.0016155839,0.98361796,0.5267334,0.13495912,0.25514,0.32548666,0.4298967,0.060682,20.506283,15.015425,5.9810867,10.514353,11.438492,9.843208,25,8,2,7,3,4,11,53,104,76,84,52,53,94


==> fig/trendplotsv6/SALAD/A_man_punches_metrics.csv <==
file_source,prompt,peak_positional_change_root,peak_positional_change_left_lower,peak_positional_change_right_lower,peak_positional_change_spine,peak_positional_change_left_upper,peak_positional_change_right_upper,peak_positional_change_head,collective_positional_change_root,collective_positional_change_left_lower,collective_positional_change_right_lower,collective_positional_change_spine,collective_positional_change_left_upper,collective_positional_change_right_upper,collective_positional_change_head,peak_velocity_root,peak_velocity_left_lower,peak_velocity_right_lower,peak_velocity_spine,peak_velocity_left_upper,peak_velocity_right_upper,peak_velocity_head,collective_velocity_root,collective_velocity_left_lower,collective_velocity_right_lower,collective_velocity_spine,collective_velocity_left_upper,collective_velocity_right_upper,collective_velocity_head,peak_acceleration_root,peak_acceleration_left_lower,peak_acceleration_right_lower,peak_acceleration_spine,peak_acceleration_left_upper,peak_acceleration_right_upper,peak_acceleration_head,collective_acceleration_root,collective_acceleration_left_lower,collective_acceleration_right_lower,collective_acceleration_spine,collective_acceleration_left_upper,collective_acceleration_right_upper,collective_acceleration_head,start_frame_root,start_frame_left_lower,start_frame_right_lower,start_frame_spine,start_frame_left_upper,start_frame_right_upper,start_frame_head,end_frame_root,end_frame_left_lower,end_frame_right_lower,end_frame_spine,end_frame_left_upper,end_frame_right_upper,end_frame_head
reportv13-120/EXPT_A_man_punches/normal.npy,A man punches,0.008695658,0.010690626,0.0114045255,0.0102657145,0.031695116,0.024173655,0.011691852,1.0329703,1.0433435,1.0318863,1.0357674,1.1149478,1.0894467,1.0375285,0.17391317,0.21381253,0.22809051,0.20531428,0.6339023,0.48347306,0.23383701,20.659405,20.866869,20.63773,20.715351,22.298956,21.788933,20.75057,0.0019654632,0.33536404,0.60439336,0.24043143,4.7233386,3.0168014,0.47676638,0.055140257,13.6265545,16.111044,6.674226,45.1357,29.8952,14.445424,9,6,17,2,3,4,7,92,119,112,85,30,33,112
reportv13-120/EXPT_A_man_punches_fast/normal.npy,A man punches fast,0.008694835,0.009762894,0.010448482,0.0097745685,0.03078404,0.02375087,0.011801016,1.0335386,1.0249046,1.0489407,1.0395024,1.2141638,1.0669073,1.0539632,0.1738967,0.19525789,0.20896964,0.19549137,0.6156808,0.47501737,0.2360203,20.670774,20.498093,20.978815,20.790045,24.283272,21.338148,21.07926,0.0018304586,0.2407448,0.45650083,0.23836543,6.1465693,2.0838966,0.61629784,0.040796995,12.176108,15.177736,8.183901,74.60361,32.98382,14.022832,5,14,2,5,10,16,18,61,113,117,108,34,44,88
reportv13-120/EXPT_A_man_punches_very_fast/normal.npy,A man punches very fast,0.008707545,0.01053048,0.010324013,0.0096019795,0.032223955,0.018944226,0.011084685,1.0336106,1.032687,1.0434144,1.0401291,1.2978922,1.0846391,1.0513163,0.1741509,0.21060959,0.20648026,0.1920396,0.64447904,0.3788845,0.2216937,20.672216,20.65374,20.868286,20.802584,25.957844,21.692778,21.026321,0.003055334,0.3604958,0.34559235,0.23409744,5.288788,2.2970235,0.46577126,0.068205,16.358244,19.28751,8.443135,121.939095,33.72718,17.252867,60,10,8,6,22,10,13,96,118,119,91,90,97,102
reportv13-120/EXPT_A_man_punches_extremely_fast/normal.npy,A man punches extremely fast,0.00869654,0.010359823,0.009759885,0.010188923,0.032584965,0.019156005,0.0114955325,1.0331507,1.0325452,1.037115,1.0360336,1.1378604,1.0946312,1.0426648,0.17393081,0.20719644,0.1951977,0.20377846,0.6516993,0.3831201,0.22991064,20.663013,20.650898,20.742304,20.720667,22.757204,21.892624,20.853296,0.0029161572,0.32916635,0.22727616,0.30152172,5.5631437,2.1779628,0.49193233,0.07597208,13.417723,13.027288,7.6701546,58.456894,28.96318,13.381938,28,18,2,4,21,31,15,84,117,102,102,64,45,62
reportv13-120/EXPT_A_man_punches_very_slow/normal.npy,A man punches very slow,0.008700043,0.011932055,0.009959208,0.009804002,0.022419134,0.029239044,0.011143172,1.0336525,1.0350434,1.0402485,1.0370636,1.1282763,1.1511465,1.0548491,0.17400086,0.23864108,0.19918415,0.19608004,0.44838268,0.5847809,0.22286345,20.673056,20.700869,20.804974,20.741268,22.565527,23.022934,21.096981,0.0021126866,1.4597034,0.26288584,0.27207235,3.1956244,4.9008217,0.44703513,0.04986435,18.918888,10.583802,8.503161,47.453156,69.67901,14.360309,14,31,7,2,23,17,19,81,112,108,112,68,74,113
reportv13-120/EXPT_A_man_punches_slow/normal.npy,A man punches slow,0.008706121,0.01041755,0.009879632,0.00998639,0.024096385,0.03049343,0.012050975,1.0336468,1.0370791,1.043817,1.0345922,1.1462044,1.1431792,1.0419766,0.17412241,0.20835099,0.19759265,0.19972782,0.4819277,0.60986865,0.2410195,20.67294,20.741585,20.876339,20.691841,22.924088,22.86358,20.839529,0.0014409423,0.2957222,0.260112,0.29023877,4.3010793,3.8197064,0.71426034,0.03952086,15.37369,11.588079,7.932411,56.891235,69.48848,18.584343,15,1,3,6,8,10,8,51,119,112,49,42,50,112
reportv13-120/EXPT_A_man_punches_extremely_slow/normal.npy,A man punches extremely slow,0.008700248,0.009911254,0.010715091,0.009639594,0.010762012,0.02934422,0.011740655,1.0333747,1.02556,1.0438396,1.0329763,1.0363972,1.0579646,1.0347545,0.17400496,0.19822511,0.21430182,0.19279186,0.21524024,0.5868844,0.2348131,20.667494,20.511198,20.876795,20.659529,20.727945,21.159288,20.695091,0.002478063,0.27198955,0.28581724,0.14344712,0.35319567,2.462432,0.4637441,0.032108426,10.839747,10.811768,5.9363627,13.757051,31.394228,10.085747,23,12,4,2,12,42,14,58,110,117,112,73,49,112


==> fig/trendplotsv6/SALAD/A_man_runs_metrics.csv <==
file_source,prompt,peak_positional_change_root,peak_positional_change_left_lower,peak_positional_change_right_lower,peak_positional_change_spine,peak_positional_change_left_upper,peak_positional_change_right_upper,peak_positional_change_head,collective_positional_change_root,collective_positional_change_left_lower,collective_positional_change_right_lower,collective_positional_change_spine,collective_positional_change_left_upper,collective_positional_change_right_upper,collective_positional_change_head,peak_velocity_root,peak_velocity_left_lower,peak_velocity_right_lower,peak_velocity_spine,peak_velocity_left_upper,peak_velocity_right_upper,peak_velocity_head,collective_velocity_root,collective_velocity_left_lower,collective_velocity_right_lower,collective_velocity_spine,collective_velocity_left_upper,collective_velocity_right_upper,collective_velocity_head,peak_acceleration_root,peak_acceleration_left_lower,peak_acceleration_right_lower,peak_acceleration_spine,peak_acceleration_left_upper,peak_acceleration_right_upper,peak_acceleration_head,collective_acceleration_root,collective_acceleration_left_lower,collective_acceleration_right_lower,collective_acceleration_spine,collective_acceleration_left_upper,collective_acceleration_right_upper,collective_acceleration_head,start_frame_root,start_frame_left_lower,start_frame_right_lower,start_frame_spine,start_frame_left_upper,start_frame_right_upper,start_frame_head,end_frame_root,end_frame_left_lower,end_frame_right_lower,end_frame_spine,end_frame_left_upper,end_frame_right_upper,end_frame_head
reportv13-120/EXPT_A_man_runs/normal.npy,A man runs,0.008694558,0.014046564,0.014837022,0.009604898,0.012896983,0.012310423,0.010652354,1.0333765,1.0942587,1.0359105,1.0599412,1.0875874,1.0957317,1.0612537,0.17389117,0.2809313,0.2967404,0.19209798,0.25793967,0.24620846,0.21304709,20.667526,21.885174,20.718212,21.19882,21.751743,21.914635,21.22507,0.0014460087,1.4449413,1.0669599,0.24323463,0.80232,0.5788381,0.40883362,0.07050812,33.003185,30.949818,9.017965,19.911734,19.012651,15.462993,14,1,28,1,23,2,1,109,106,119,103,119,101,117
reportv13-120/EXPT_A_man_runs_fast/normal.npy,A man runs fast,0.008694772,0.0156046385,0.014483156,0.009749658,0.012780961,0.013555629,0.010971734,1.033482,1.0576462,1.1128669,1.0596478,1.081335,1.063672,1.0525658,0.17389543,0.31209278,0.2896631,0.19499318,0.25561923,0.2711126,0.21943468,20.66964,21.15292,22.257332,21.192955,21.626701,21.273443,21.051315,0.0014528632,1.2419512,1.413444,0.41529664,0.4761461,0.51317084,0.46802446,0.063135624,42.263622,43.818115,11.496154,24.06528,24.440256,18.248636,1,1,13,1,8,1,3,114,119,112,119,105,119,119
reportv13-120/EXPT_A_man_runs_very_fast/normal.npy,A man runs very fast,0.008692457,0.013623157,0.014000695,0.00976234,0.013278452,0.013260345,0.010978064,1.0333568,1.0684148,1.0362493,1.0630008,1.0984738,1.1170505,1.0647924,0.17384915,0.27246314,0.28001392,0.1952468,0.26556903,0.26520687,0.21956125,20.667135,21.368292,20.724983,21.260014,21.969475,22.341013,21.295853,0.0012251735,0.8085002,1.3432002,0.27960598,0.9206872,0.69687533,0.70720387,0.06275445,35.310806,38.918392,10.391015,27.538235,26.826681,16.020489,16,12,26,2,23,10,10,116,113,96,119,119,108,119
reportv13-120/EXPT_A_man_runs_extremely_fast/normal.npy,A man runs extremely fast,0.00869149,0.014194624,0.015133984,0.009670356,0.0124207735,0.012084508,0.010370491,1.0330312,1.0479043,1.0941204,1.0551556,1.0851537,1.0653533,1.0435461,0.1738298,0.28389245,0.3026797,0.19340712,0.24841544,0.24169014,0.20740983,20.660627,20.958088,21.88241,21.103115,21.703074,21.307058,20.870918,0.0014862418,1.3089583,2.4277358,0.40736973,0.54145074,0.74117875,0.554093,0.053257048,36.372547,42.141674,11.066092,21.085072,26.697912,17.804108,1,1,12,1,13,1,1,65,79,115,119,110,119,112
reportv13-120/EXPT_A_man_runs_very_slow/normal.npy,A man runs very slow,0.00876557,0.018688109,0.0196826,0.009634147,0.01428127,0.013720786,0.010708069,1.0364468,1.0763444,1.0714828,1.0498766,1.0653353,1.05644,1.0477054,0.1753114,0.3737622,0.39365196,0.19268294,0.2856254,0.2744157,0.21416137,20.728935,21.526888,21.429653,20.99753,21.306705,21.1288,20.954107,0.0043451786,2.5979962,2.4500241,0.25361797,1.1973417,1.2292818,0.37147418,0.08548617,44.953484,42.02716,8.989099,20.811337,23.155087,12.861972,42,48,39,16,34,47,12,80,88,79,119,92,87,86
reportv13-120/EXPT_A_man_runs_slow/normal.npy,A man runs slow,0.008742452,0.017229915,0.017317234,0.0092987055,0.013968668,0.012813263,0.010385497,1.035194,1.0512464,1.0520759,1.0446738,1.0595709,1.049401,1.0456418,0.17484903,0.34459826,0.34634468,0.18597412,0.27937335,0.25626528,0.20770994,20.70388,21.02493,21.041517,20.893478,21.191418,20.988024,20.912838,0.0027996302,1.6436133,1.5103517,0.23352236,0.92492795,0.5725336,0.47543213,0.051562488,29.18565,28.078451,7.942018,21.112053,17.558807,12.111391,47,52,41,7,37,28,8,82,80,71,100,96,109,112
reportv13-120/EXPT_A_man_runs_extremely_slow/normal.npy,A man runs extremely slow,0.00878774,0.022171417,0.020974025,0.009527336,0.0150729995,0.015692048,0.010823672,1.0373151,1.0942869,1.0887754,1.0473436,1.094653,1.0937626,1.0457149,0.1757548,0.44342834,0.4194805,0.1905467,0.30145997,0.31384096,0.21647343,20.746304,21.885738,21.775503,20.94687,21.893063,21.875248,20.914295,0.0048837066,2.360404,2.4139392,0.25810143,1.5748532,1.6335654,0.42577267,0.0897634,44.048534,39.750683,8.660439,31.261658,28.498365,11.896609,49,55,44,26,42,39,28,83,80,90,97,88,101,96


==> fig/trendplotsv6/SALAD/A_man_shakes_arms_metrics.csv <==
file_source,prompt,peak_positional_change_root,peak_positional_change_left_lower,peak_positional_change_right_lower,peak_positional_change_spine,peak_positional_change_left_upper,peak_positional_change_right_upper,peak_positional_change_head,collective_positional_change_root,collective_positional_change_left_lower,collective_positional_change_right_lower,collective_positional_change_spine,collective_positional_change_left_upper,collective_positional_change_right_upper,collective_positional_change_head,peak_velocity_root,peak_velocity_left_lower,peak_velocity_right_lower,peak_velocity_spine,peak_velocity_left_upper,peak_velocity_right_upper,peak_velocity_head,collective_velocity_root,collective_velocity_left_lower,collective_velocity_right_lower,collective_velocity_spine,collective_velocity_left_upper,collective_velocity_right_upper,collective_velocity_head,peak_acceleration_root,peak_acceleration_left_lower,peak_acceleration_right_lower,peak_acceleration_spine,peak_acceleration_left_upper,peak_acceleration_right_upper,peak_acceleration_head,collective_acceleration_root,collective_acceleration_left_lower,collective_acceleration_right_lower,collective_acceleration_spine,collective_acceleration_left_upper,collective_acceleration_right_upper,collective_acceleration_head,start_frame_root,start_frame_left_lower,start_frame_right_lower,start_frame_spine,start_frame_left_upper,start_frame_right_upper,start_frame_head,end_frame_root,end_frame_left_lower,end_frame_right_lower,end_frame_spine,end_frame_left_upper,end_frame_right_upper,end_frame_head
reportv13-120/EXPT_A_man_shakes_arms/normal.npy,A man shakes arms,0.008692199,0.010028264,0.010008739,0.01050792,0.0166473,0.016165387,0.011124322,1.0333217,1.0330312,1.0341719,1.0398635,1.1831146,1.242322,1.0414349,0.17384398,0.20056526,0.20017478,0.2101584,0.33294597,0.32330772,0.22248644,20.666435,20.660624,20.683435,20.79727,23.662292,24.846441,20.8287,0.002053678,0.2810306,0.30182883,0.40613246,1.8342247,2.1727977,0.70793957,0.060133338,12.081711,15.782166,12.908967,69.930275,79.12469,24.651812,1,4,3,2,7,2,2,119,112,112,119,112,111,113
reportv13-120/EXPT_A_man_shakes_arms_fast/normal.npy,A man shakes arms fast,0.008695528,0.009888863,0.009958162,0.010515794,0.016173469,0.012798745,0.012516927,1.0331774,1.0433692,1.0379566,1.0345365,1.1198033,1.1306444,1.0407684,0.17391056,0.19777726,0.19916323,0.21031587,0.32346937,0.2559749,0.25033852,20.663551,20.867384,20.759134,20.69073,22.396065,22.612888,20.815363,0.0027433038,0.30585602,0.37009394,0.3497951,2.1746182,1.3484666,0.6540564,0.06266236,15.863218,15.774721,12.84988,56.756832,55.902122,26.683327,1,14,2,2,14,2,2,103,119,116,119,94,100,90
reportv13-120/EXPT_A_man_shakes_arms_very_fast/normal.npy,A man shakes arms very fast,0.008692298,0.009773093,0.01017483,0.010896698,0.015016004,0.020035487,0.014288251,1.0332968,1.0360874,1.037803,1.0415056,1.1989226,1.2482427,1.0558076,0.17384596,0.19546187,0.2034966,0.21793395,0.3003201,0.40070975,0.285765,20.665937,20.721745,20.75606,20.830109,23.978449,24.964848,21.116158,0.0016668439,0.29860497,0.3440907,0.47499308,2.13813,2.922542,0.94177973,0.052664876,13.506897,14.655041,15.073318,68.4547,96.4349,30.413996,29,2,2,16,2,14,4,108,104,109,119,118,119,108
reportv13-120/EXPT_A_man_shakes_arms_extremely_fast/normal.npy,A man shakes arms extremely fast,0.008686379,0.010359606,0.010029511,0.009245034,0.011475109,0.010567943,0.009803274,1.0333705,1.0378324,1.0350107,1.0322293,1.0575007,1.0508338,1.0340397,0.17372757,0.20719212,0.20059021,0.18490069,0.22950216,0.21135886,0.19606547,20.667414,20.756647,20.70021,20.64459,21.150017,21.016676,20.680794,0.00045508146,0.34934163,0.9855007,0.12021551,0.43287402,0.5699649,0.28817445,0.0132972,12.879057,14.968735,5.9866467,17.880909,19.499495,9.966291,15,2,1,10,6,4,13,91,119,119,100,116,105,119
reportv13-120/EXPT_A_man_shakes_arms_very_slow/normal.npy,A man shakes arms very slow,0.008687081,0.010568651,0.010138771,0.010211994,0.012197932,0.015209654,0.012497108,1.0332125,1.0373025,1.0388302,1.0353205,1.0782818,1.129416,1.0393573,0.17374161,0.21137302,0.2027754,0.20423989,0.24395864,0.3041931,0.24994215,20.66425,20.746048,20.776604,20.706413,21.565634,22.58832,20.787146,0.0017404556,0.40433636,0.30032223,0.24357359,0.7587207,0.8515624,0.5626471,0.04475683,15.818545,12.999671,10.710598,31.419859,46.655273,22.710861,1,8,8,12,11,10,12,115,109,112,108,110,105,108
reportv13-120/EXPT_A_man_shakes_arms_slow/normal.npy,A man shakes arms slow,0.008684295,0.009632745,0.009590931,0.0092810085,0.011722991,0.012073297,0.010060423,1.0332339,1.0369558,1.0302538,1.0320836,1.0825956,1.0685683,1.0363215,0.17368591,0.1926549,0.19181862,0.18562017,0.23445985,0.24146594,0.20120846,20.664679,20.739119,20.605074,20.641672,21.651913,21.371365,20.726435,0.00039428473,0.21182217,0.18788166,0.13474147,0.48417717,0.5524833,0.2509533,0.008916259,11.444254,9.28743,5.7069454,17.488705,16.615788,12.100824,16,2,10,2,1,1,12,108,117,118,117,118,106,118
reportv13-120/EXPT_A_man_shakes_arms_extremely_slow/normal.npy,A man shakes arms extremely slow,0.0086894855,0.010634882,0.011527045,0.00977384,0.01612264,0.014793148,0.012658391,1.0332255,1.0396888,1.0403957,1.0452206,1.1108216,1.1550881,1.0835315,0.17378971,0.21269764,0.23054089,0.19547682,0.32245275,0.29586297,0.2531678,20.66451,20.793777,20.80791,20.904413,22.216434,23.101759,21.670633,0.0016769767,0.35809457,0.39549786,0.28426915,1.0278156,2.269085,0.90550214,0.05976796,15.524144,16.506826,11.41561,42.455727,68.32243,28.12583,26,14,18,11,14,16,13,119,118,116,114,116,110,116


==> fig/trendplotsv6/SALAD/A_man_squats_metrics.csv <==
file_source,prompt,peak_positional_change_root,peak_positional_change_left_lower,peak_positional_change_right_lower,peak_positional_change_spine,peak_positional_change_left_upper,peak_positional_change_right_upper,peak_positional_change_head,collective_positional_change_root,collective_positional_change_left_lower,collective_positional_change_right_lower,collective_positional_change_spine,collective_positional_change_left_upper,collective_positional_change_right_upper,collective_positional_change_head,peak_velocity_root,peak_velocity_left_lower,peak_velocity_right_lower,peak_velocity_spine,peak_velocity_left_upper,peak_velocity_right_upper,peak_velocity_head,collective_velocity_root,collective_velocity_left_lower,collective_velocity_right_lower,collective_velocity_spine,collective_velocity_left_upper,collective_velocity_right_upper,collective_velocity_head,peak_acceleration_root,peak_acceleration_left_lower,peak_acceleration_right_lower,peak_acceleration_spine,peak_acceleration_left_upper,peak_acceleration_right_upper,peak_acceleration_head,collective_acceleration_root,collective_acceleration_left_lower,collective_acceleration_right_lower,collective_acceleration_spine,collective_acceleration_left_upper,collective_acceleration_right_upper,collective_acceleration_head,start_frame_root,start_frame_left_lower,start_frame_right_lower,start_frame_spine,start_frame_left_upper,start_frame_right_upper,start_frame_head,end_frame_root,end_frame_left_lower,end_frame_right_lower,end_frame_spine,end_frame_left_upper,end_frame_right_upper,end_frame_head
reportv13-120/EXPT_A_man_squats/normal.npy,A man squats,0.008687614,0.011083358,0.010266589,0.0102157025,0.010182474,0.0105056055,0.010988329,1.0333992,1.0398375,1.040328,1.0555447,1.0600786,1.0548018,1.0594754,0.1737523,0.22166716,0.20533179,0.20431404,0.20364946,0.21011211,0.21976656,20.667984,20.796751,20.806562,21.110897,21.201574,21.096035,21.189507,0.0003901124,0.26374525,0.24730697,0.20532608,0.29362088,0.23117498,0.3323315,0.012560487,13.3919735,11.1936,6.278133,11.220017,8.964533,11.509527,1,9,19,4,11,3,4,70,102,117,60,96,49,59
reportv13-120/EXPT_A_man_squats_fast/normal.npy,A man squats fast,0.008691606,0.011398571,0.012038577,0.010343551,0.012613203,0.012597984,0.0117860045,1.033357,1.0419774,1.0401292,1.0596203,1.0577601,1.0605358,1.0669136,0.17383212,0.22797142,0.24077153,0.20687102,0.25226408,0.25195965,0.23572008,20.667143,20.839546,20.802582,21.192406,21.155201,21.210714,21.338276,0.00090271235,0.24620123,0.3378144,0.18863857,0.2724102,0.31623188,0.33183932,0.017769039,13.695594,12.231546,6.466942,12.673798,12.885958,10.853864,49,3,14,13,11,10,14,68,117,108,117,33,33,49
reportv13-120/EXPT_A_man_squats_very_fast/normal.npy,A man squats very fast,0.008696974,0.011054082,0.010630437,0.01067153,0.013622727,0.014753791,0.012688881,1.0334979,1.0507959,1.0476005,1.0781113,1.0722334,1.0901456,1.095975,0.17393948,0.22108163,0.21260875,0.2134306,0.27245453,0.2950758,0.25377762,20.669958,21.015917,20.95201,21.562225,21.444666,21.802912,21.9195,0.0014895201,0.35895967,0.31273955,0.45627508,0.49276882,0.65622306,0.83600926,0.028697252,16.08042,12.972767,9.816559,15.503827,18.799536,17.738583,40,2,3,19,14,14,19,74,81,58,112,56,56,63
reportv13-120/EXPT_A_man_squats_extremely_fast/normal.npy,A man squats extremely fast,0.008706646,0.012947812,0.013256282,0.014873969,0.014290301,0.015061729,0.017413214,1.0337666,1.079744,1.0801103,1.1883378,1.1677305,1.16793,1.2249408,0.17413291,0.25895622,0.26512563,0.2974794,0.285806,0.30123454,0.34826428,20.675331,21.594881,21.602203,23.766752,23.354614,23.358599,24.498814,0.004284978,0.78888404,0.86234635,1.2442666,1.0564817,1.1454253,1.6815577,0.105651915,24.551195,24.618471,32.284565,33.769764,30.220327,38.639687,35,30,30,34,30,30,33,84,73,74,81,80,73,81
reportv13-120/EXPT_A_man_squats_very_slow/normal.npy,A man squats very slow,0.008688454,0.0100435,0.011052554,0.010736438,0.011838034,0.0118005425,0.01196163,1.0333925,1.0258536,1.0322638,1.0528947,1.0318077,1.0210536,1.053783,0.17376907,0.20086999,0.22105107,0.21472876,0.23676068,0.23601085,0.2392326,20.66785,20.517075,20.645275,21.057892,20.636152,20.42107,21.07566,0.00040352345,0.28328508,0.6646549,0.26301154,0.53325975,0.28187603,0.44691965,0.0105166435,12.249543,13.572593,6.3232784,12.799573,9.883707,12.25337,7,1,1,1,1,1,1,33,112,119,28,53,52,56
reportv13-120/EXPT_A_man_squats_slow/normal.npy,A man squats slow,0.008692622,0.010234627,0.010165749,0.010900143,0.011302798,0.011340948,0.010969024,1.0334116,1.0386474,1.037742,1.0664061,1.0736865,1.0709256,1.0727929,0.17385244,0.20469254,0.20331497,0.21800286,0.22605596,0.22681895,0.21938047,20.668232,20.772947,20.754837,21.328123,21.473726,21.418512,21.455858,0.000756979,0.2669189,0.27942145,0.39287758,0.50947607,0.38368893,0.46587065,0.020921528,10.780567,12.185504,7.1767406,15.049617,13.925016,12.388962,87,7,22,75,46,45,4,115,91,92,101,100,100,101
reportv13-120/EXPT_A_man_squats_extremely_slow/normal.npy,A man squats extremely slow,0.00868513,0.009674389,0.010477457,0.009200593,0.009739215,0.009407893,0.009635961,1.0334239,1.0358974,1.0251216,1.0354532,1.0289867,1.0230438,1.0368602,0.1737026,0.19348778,0.20954914,0.18401186,0.19478428,0.18815786,0.19271922,20.66848,20.717945,20.502432,20.709064,20.579735,20.460876,20.737207,0.0001963973,0.17789818,0.34239137,0.10518203,0.1753392,0.19112393,0.22560641,0.0062590837,10.139753,13.390172,4.8195963,9.293282,9.046984,8.279539,29,4,2,13,5,11,8,110,110,109,109,119,109,102


==> fig/trendplotsv6/SALAD/A_man_swings_his_arms_metrics.csv <==
file_source,prompt,peak_positional_change_root,peak_positional_change_left_lower,peak_positional_change_right_lower,peak_positional_change_spine,peak_positional_change_left_upper,peak_positional_change_right_upper,peak_positional_change_head,collective_positional_change_root,collective_positional_change_left_lower,collective_positional_change_right_lower,collective_positional_change_spine,collective_positional_change_left_upper,collective_positional_change_right_upper,collective_positional_change_head,peak_velocity_root,peak_velocity_left_lower,peak_velocity_right_lower,peak_velocity_spine,peak_velocity_left_upper,peak_velocity_right_upper,peak_velocity_head,collective_velocity_root,collective_velocity_left_lower,collective_velocity_right_lower,collective_velocity_spine,collective_velocity_left_upper,collective_velocity_right_upper,collective_velocity_head,peak_acceleration_root,peak_acceleration_left_lower,peak_acceleration_right_lower,peak_acceleration_spine,peak_acceleration_left_upper,peak_acceleration_right_upper,peak_acceleration_head,collective_acceleration_root,collective_acceleration_left_lower,collective_acceleration_right_lower,collective_acceleration_spine,collective_acceleration_left_upper,collective_acceleration_right_upper,collective_acceleration_head,start_frame_root,start_frame_left_lower,start_frame_right_lower,start_frame_spine,start_frame_left_upper,start_frame_right_upper,start_frame_head,end_frame_root,end_frame_left_lower,end_frame_right_lower,end_frame_spine,end_frame_left_upper,end_frame_right_upper,end_frame_head
reportv13-120/EXPT_A_man_swings_his_arms/normal.npy,A man swings his arms,0.008683816,0.009711448,0.009668826,0.009152428,0.010936465,0.010512813,0.00921423,1.0332975,1.0354753,1.0315602,1.0337431,1.0515233,1.0506246,1.0344837,0.17367631,0.19422895,0.19337651,0.18304856,0.21872929,0.21025625,0.18428458,20.665953,20.709509,20.631205,20.674862,21.03047,21.01249,20.689672,0.00029325485,0.26380593,0.22367314,0.1307857,0.54974437,0.70982367,0.17118871,0.0055617094,9.252034,10.093435,5.3528533,10.328899,9.959958,5.840772,1,2,7,2,2,2,15,111,114,113,110,112,96,119
reportv13-120/EXPT_A_man_swings_his_arms_fast/normal.npy,A man swings his arms fast,0.00869036,0.010056602,0.009862219,0.009792817,0.013186537,0.014197466,0.010837934,1.0333564,1.0320672,1.0338738,1.0387911,1.0732825,1.0630108,1.036382,0.1738072,0.20113204,0.19724438,0.19585635,0.26373073,0.28394932,0.21675867,20.667133,20.641344,20.677479,20.775822,21.465652,21.260218,20.727642,0.0010988116,0.494396,0.29051974,0.2846712,0.9863186,1.0048479,0.39196223,0.021823049,14.275422,12.802921,6.839627,19.3671,25.402142,11.307467,58,15,16,15,39,42,16,86,113,103,89,100,78,108
reportv13-120/EXPT_A_man_swings_his_arms_very_fast/normal.npy,A man swings his arms very fast,0.008690928,0.00962295,0.010207551,0.009436891,0.019918855,0.017631076,0.01121885,1.033489,1.0321939,1.0334531,1.0366611,1.1450878,1.2591717,1.0440564,0.17381856,0.19245902,0.204151,0.18873782,0.39837706,0.35262153,0.224377,20.669783,20.643877,20.669065,20.733223,22.901756,25.183432,20.881124,0.0012636185,0.23158357,0.4269477,0.18604647,1.7857709,1.5162086,0.37198678,0.025586486,13.002611,12.660529,6.136762,27.941528,35.537327,12.424285,43,2,2,22,24,38,19,88,114,108,93,98,96,89
reportv13-120/EXPT_A_man_swings_his_arms_extremely_fast/normal.npy,A man swings his arms extremely fast,0.008689601,0.010107477,0.0104695605,0.010208848,0.021671578,0.021425761,0.012903238,1.0333421,1.0400288,1.0377405,1.0395372,1.1138865,1.0915952,1.0448387,0.17379202,0.20214956,0.20939122,0.20417696,0.43343157,0.42851523,0.25806475,20.666845,20.800577,20.754808,20.790743,22.277729,21.831903,20.896774,0.0013199449,0.42062998,0.37373924,0.38510886,2.812085,1.9054995,0.4547237,0.025428832,13.597928,12.185656,8.5531025,36.67549,29.796513,13.277618,30,6,2,3,51,43,8,99,119,112,78,72,65,78
reportv13-120/EXPT_A_man_swings_his_arms_very_slow/normal.npy,A man swings his arms very slow,0.008689122,0.010318033,0.009479198,0.009536077,0.016573243,0.015983222,0.011097336,1.0333314,1.0492414,1.034666,1.0364604,1.2375692,1.2323728,1.0483439,0.17378244,0.20636067,0.18958396,0.19072156,0.33146486,0.31966442,0.22194672,20.666628,20.984835,20.69332,20.729206,24.75139,24.647455,20.966879,0.0008046627,0.29214665,0.2507671,0.16153564,1.3050365,1.2506156,0.3225346,0.02619028,12.975551,9.436834,5.612714,37.60276,43.613335,12.392017,5,4,2,6,13,14,8,84,117,112,109,99,99,116
reportv13-120/EXPT_A_man_swings_his_arms_slow/normal.npy,A man swings his arms slow,0.008686024,0.009630453,0.009789404,0.009306796,0.014868282,0.013471404,0.010429476,1.0333587,1.0329754,1.0387543,1.0323014,1.0673064,1.0448565,1.0320834,0.17372048,0.19260906,0.1957881,0.1861359,0.29736564,0.26942807,0.20858952,20.667175,20.659508,20.77509,20.64603,21.346128,20.89713,20.641668,0.00048160553,0.23902543,0.19832268,0.1216794,0.5426097,0.44367015,0.2875027,0.014130473,11.656633,10.572359,5.789912,20.574144,18.389324,11.16502,1,2,8,1,25,4,14,109,113,112,106,93,112,112
reportv13-120/EXPT_A_man_swings_his_arms_extremely_slow/normal.npy,A man swings his arms extremely slow,0.008685077,0.009428725,0.010032336,0.00920475,0.009324826,0.009691386,0.009886654,1.0333774,1.0369867,1.0352579,1.0357327,1.0348349,1.0371413,1.0386056,0.17370152,0.18857448,0.20064673,0.18409501,0.18649653,0.19382772,0.19773307,20.667547,20.73973,20.70516,20.714655,20.696697,20.742826,20.772108,0.00023841858,0.20162627,0.28184408,0.11983663,0.20106867,0.5191458,0.24408981,0.0074619055,7.935214,8.7169285,4.63594,10.556753,11.288737,9.725769,1,16,2,6,2,12,4,111,118,101,119,113,112,118


==> fig/trendplotsv6/SALAD/A_man_throws_a_ball_metrics.csv <==
file_source,prompt,peak_positional_change_root,peak_positional_change_left_lower,peak_positional_change_right_lower,peak_positional_change_spine,peak_positional_change_left_upper,peak_positional_change_right_upper,peak_positional_change_head,collective_positional_change_root,collective_positional_change_left_lower,collective_positional_change_right_lower,collective_positional_change_spine,collective_positional_change_left_upper,collective_positional_change_right_upper,collective_positional_change_head,peak_velocity_root,peak_velocity_left_lower,peak_velocity_right_lower,peak_velocity_spine,peak_velocity_left_upper,peak_velocity_right_upper,peak_velocity_head,collective_velocity_root,collective_velocity_left_lower,collective_velocity_right_lower,collective_velocity_spine,collective_velocity_left_upper,collective_velocity_right_upper,collective_velocity_head,peak_acceleration_root,peak_acceleration_left_lower,peak_acceleration_right_lower,peak_acceleration_spine,peak_acceleration_left_upper,peak_acceleration_right_upper,peak_acceleration_head,collective_acceleration_root,collective_acceleration_left_lower,collective_acceleration_right_lower,collective_acceleration_spine,collective_acceleration_left_upper,collective_acceleration_right_upper,collective_acceleration_head,start_frame_root,start_frame_left_lower,start_frame_right_lower,start_frame_spine,start_frame_left_upper,start_frame_right_upper,start_frame_head,end_frame_root,end_frame_left_lower,end_frame_right_lower,end_frame_spine,end_frame_left_upper,end_frame_right_upper,end_frame_head
reportv13-120/EXPT_A_man_throws_a_ball/normal.npy,A man throws a ball,0.008711113,0.013528036,0.011915475,0.010521297,0.030818649,0.024531402,0.014343252,1.033714,1.0641606,1.0278609,1.0496935,1.1295962,1.1350037,1.0956098,0.17422225,0.27056074,0.23830949,0.21042596,0.61637294,0.49062803,0.28686506,20.674282,21.28321,20.55722,20.993866,22.591925,22.700077,21.912193,0.0013944507,0.6999811,1.0806286,0.24958591,3.0313606,2.561809,0.78605115,0.038177073,15.734157,23.403315,9.939166,35.39383,32.49164,21.795753,58,84,2,18,66,85,44,82,107,119,93,75,94,100
reportv13-120/EXPT_A_man_throws_a_ball_fast/normal.npy,A man throws a ball fast,0.008734735,0.011535494,0.011495943,0.010413803,0.02573628,0.026346944,0.012761185,1.0336204,1.0461745,1.0512314,1.0386679,1.139513,1.1670284,1.0480269,0.17469469,0.23070987,0.22991885,0.20827605,0.51472557,0.5269389,0.2552237,20.67241,20.923494,21.024624,20.773355,22.790266,23.340569,20.960535,0.0027623773,0.7873386,0.8884493,0.41427818,1.9139116,2.6113346,0.61485696,0.07330656,18.05877,24.438398,9.369356,38.88214,47.876846,20.077587,52,30,6,16,23,12,22,77,101,107,80,80,83,88
reportv13-120/EXPT_A_man_throws_a_ball_very_fast/normal.npy,A man throws a ball very fast,0.008710579,0.010083931,0.012106278,0.0108186565,0.016789071,0.028891306,0.013593756,1.0334444,1.0213547,1.0631951,1.0372653,1.0922074,1.09886,1.0466807,0.17421158,0.20167863,0.24212554,0.21637313,0.3357814,0.57782614,0.2718751,20.668896,20.427094,21.2639,20.745304,21.844147,21.977198,20.933617,0.0018417835,0.710719,1.441297,0.27097145,0.84763,2.9959564,0.5867826,0.054795146,15.946361,19.326242,7.786416,23.784578,32.678463,13.975265,6,4,30,14,17,37,22,35,118,70,112,40,46,112
reportv13-120/EXPT_A_man_throws_a_ball_extremely_fast/normal.npy,A man throws a ball extremely fast,0.008708822,0.011312511,0.010124146,0.009603932,0.022010162,0.027455937,0.011731176,1.0335715,1.0363932,1.0474911,1.0353585,1.0823886,1.1299107,1.0357453,0.17417642,0.2262502,0.20248291,0.19207864,0.44020322,0.54911876,0.2346235,20.671429,20.727861,20.94982,20.70717,21.64777,22.598215,20.714907,0.0016251206,0.95064306,0.26105487,0.20939231,1.6094116,2.2963772,0.325135,0.048737228,19.803608,14.149641,6.4383297,24.76264,36.21969,13.63198,20,2,1,19,36,19,8,57,118,103,118,53,73,80
reportv13-120/EXPT_A_man_throws_a_ball_very_slow/normal.npy,A man throws a ball very slow,0.008700623,0.012367591,0.012714507,0.011092611,0.012035176,0.02555934,0.013920928,1.0334142,1.0404034,1.0539337,1.0425465,1.0684897,1.092946,1.062169,0.17401247,0.24735183,0.2542901,0.22185223,0.24070352,0.5111868,0.27841857,20.66829,20.808067,21.078676,20.850927,21.369793,21.858915,21.24338,0.001090765,0.8448199,0.5397345,0.34719884,0.5560159,1.6651666,0.51268756,0.034768283,16.757568,14.740413,7.0042777,17.978243,26.515287,16.37151,11,4,44,18,1,21,20,46,84,100,92,118,34,108
reportv13-120/EXPT_A_man_throws_a_ball_slow/normal.npy,A man throws a ball slow,0.008708933,0.010355211,0.01127865,0.0100785075,0.013470501,0.018596552,0.011202887,1.033709,1.0099614,1.0505445,1.0400839,1.0535846,1.095681,1.0514513,0.17417866,0.20710422,0.225573,0.20157015,0.26941,0.37193108,0.22405773,20.674183,20.199226,21.01089,20.801682,21.07169,21.91362,21.029024,0.001296699,0.5248512,0.7428999,0.22871752,0.6419394,0.7977302,0.32346502,0.03874749,15.196053,16.420418,6.865661,15.527251,21.727858,11.564541,15,1,32,20,2,25,20,34,118,116,80,63,40,93
reportv13-120/EXPT_A_man_throws_a_ball_extremely_slow/normal.npy,A man throws a ball extremely slow,0.0087044835,0.010836271,0.012165663,0.010117171,0.027136086,0.022704147,0.012788764,1.03313,1.0319858,1.0471549,1.0340182,1.0935327,1.0658146,1.0388961,0.17408967,0.21672541,0.24331325,0.20234342,0.5427217,0.4540829,0.25577527,20.662601,20.639717,20.943098,20.68036,21.870659,21.31629,20.77792,0.0016054511,0.49377,0.8556532,0.17352502,1.9479575,1.2940279,0.4441996,0.049438775,16.968689,18.497337,6.9658217,29.638603,22.934397,12.341016,14,44,39,21,36,23,16,48,118,112,112,46,35,52


==> fig/trendplotsv6/SALAD/A_man_walks_metrics.csv <==
file_source,prompt,peak_positional_change_root,peak_positional_change_left_lower,peak_positional_change_right_lower,peak_positional_change_spine,peak_positional_change_left_upper,peak_positional_change_right_upper,peak_positional_change_head,collective_positional_change_root,collective_positional_change_left_lower,collective_positional_change_right_lower,collective_positional_change_spine,collective_positional_change_left_upper,collective_positional_change_right_upper,collective_positional_change_head,peak_velocity_root,peak_velocity_left_lower,peak_velocity_right_lower,peak_velocity_spine,peak_velocity_left_upper,peak_velocity_right_upper,peak_velocity_head,collective_velocity_root,collective_velocity_left_lower,collective_velocity_right_lower,collective_velocity_spine,collective_velocity_left_upper,collective_velocity_right_upper,collective_velocity_head,peak_acceleration_root,peak_acceleration_left_lower,peak_acceleration_right_lower,peak_acceleration_spine,peak_acceleration_left_upper,peak_acceleration_right_upper,peak_acceleration_head,collective_acceleration_root,collective_acceleration_left_lower,collective_acceleration_right_lower,collective_acceleration_spine,collective_acceleration_left_upper,collective_acceleration_right_upper,collective_acceleration_head,start_frame_root,start_frame_left_lower,start_frame_right_lower,start_frame_spine,start_frame_left_upper,start_frame_right_upper,start_frame_head,end_frame_root,end_frame_left_lower,end_frame_right_lower,end_frame_spine,end_frame_left_upper,end_frame_right_upper,end_frame_head
reportv13-120/EXPT_A_man_walks/normal.npy,A man walks,0.008736867,0.01705462,0.016527524,0.009271023,0.011472287,0.012139417,0.009781136,1.0364037,1.0911009,1.0449494,1.039898,1.0346144,1.0490761,1.0444821,0.17473735,0.34109238,0.3305505,0.18542047,0.22944573,0.24278834,0.19562273,20.728075,21.822014,20.898987,20.797962,20.692293,20.981524,20.889639,0.0014474988,1.6036649,1.2534759,0.13415863,0.32524204,0.31688625,0.2557148,0.039657354,27.580189,26.18527,4.573183,12.005472,12.568133,9.666093,61,67,53,18,31,32,38,119,118,100,119,98,119,119
reportv13-120/EXPT_A_man_walks_fast/normal.npy,A man walks fast,0.008761011,0.019674847,0.020816725,0.009339,0.013141094,0.012068696,0.009854166,1.0380422,1.0639799,1.0479968,1.0406955,1.0510569,1.0477691,1.0421562,0.17522022,0.39349693,0.4163345,0.18677999,0.26282185,0.24137391,0.19708332,20.760847,21.279594,20.959938,20.81391,21.021135,20.955383,20.843124,0.0020238757,1.8214878,2.2206297,0.12959172,0.49688458,0.4198879,0.28891668,0.07113725,36.790543,37.115097,5.635903,18.922445,18.139507,10.938394,41,27,46,4,4,23,3,89,98,83,114,113,98,114
reportv13-120/EXPT_A_man_walks_very_fast/normal.npy,A man walks very fast,0.008763081,0.01739277,0.019312022,0.0094051035,0.012621449,0.01248431,0.010483399,1.038475,1.0337158,1.088387,1.0470011,1.0607588,1.0476629,1.0547795,0.17526163,0.3478554,0.38624042,0.18810208,0.25242898,0.24968621,0.20966798,20.769499,20.674316,21.767738,20.94002,21.215176,20.95326,21.095587,0.0019159913,1.6300871,2.162817,0.19045632,0.5501237,0.4736063,0.29200792,0.059953332,33.468143,36.23033,6.8563104,17.654806,19.553816,9.101323,60,50,66,23,40,51,22,119,119,110,119,110,119,108
reportv13-120/EXPT_A_man_walks_extremely_fast/normal.npy,A man walks extremely fast,0.0087626465,0.022348136,0.021275982,0.009825993,0.015277932,0.015142921,0.01029003,1.0369759,1.0716752,1.070685,1.0509936,1.063441,1.0840483,1.0472488,0.17525293,0.4469627,0.4255196,0.19651985,0.30555862,0.3028584,0.2058006,20.73952,21.433506,21.4137,21.01987,21.268826,21.680965,20.944983,0.0031989813,3.0875726,3.2942684,0.25996962,0.72631645,0.9745017,0.43205202,0.08291811,42.686005,40.933346,9.329117,22.047165,26.53768,12.991529,50,41,56,15,56,45,27,93,100,89,117,87,101,116
reportv13-120/EXPT_A_man_walks_very_slow/normal.npy,A man walks very slow,0.008700158,0.01567568,0.016077101,0.009208974,0.009970813,0.009801634,0.009851608,1.0343267,1.0326061,1.0494262,1.0348349,1.035367,1.0381379,1.038118,0.17400317,0.3135136,0.32154202,0.1841795,0.19941626,0.19603267,0.19703215,20.686531,20.652122,20.988522,20.696695,20.70734,20.762758,20.76236,0.0010976195,1.031913,1.2665064,0.107207,0.2264364,0.25942102,0.24986118,0.04947543,27.387415,30.617998,4.46595,11.522329,11.018564,10.417016,18,5,26,14,14,16,10,104,81,98,119,113,109,118
reportv13-120/EXPT_A_man_walks_slow/normal.npy,A man walks slow,0.00870124,0.015451295,0.015357734,0.009263286,0.009708125,0.009712912,0.009791151,1.0345038,1.0017707,1.0630666,1.0330923,1.0352867,1.0360771,1.0355123,0.17402479,0.3090259,0.30715466,0.18526573,0.19416249,0.19425823,0.19582301,20.690079,20.035414,21.26133,20.661844,20.70573,20.721542,20.710249,0.0010675192,1.0770204,1.5938864,0.13688385,0.18272303,0.22435412,0.23253292,0.050679445,25.950119,27.047928,6.063253,9.957816,10.209945,7.439423,5,34,14,4,10,4,4,115,119,105,109,105,108,117
reportv13-120/EXPT_A_man_walks_extremely_slow/normal.npy,A man walks extremely slow,0.008700198,0.015723951,0.015504471,0.009447053,0.010009349,0.009715115,0.009720185,1.034212,1.044849,1.0396158,1.0353318,1.0364423,1.0358036,1.0344086,0.17400394,0.31447902,0.3100894,0.18894106,0.200187,0.19430229,0.1944037,20.684238,20.896978,20.792316,20.706638,20.728846,20.716076,20.688171,0.0010302663,1.0572929,0.97388214,0.1100116,0.27051365,0.21491498,0.1751861,0.04398197,25.245356,27.603285,5.3196864,13.744455,9.747819,8.151496,24,12,30,15,6,12,14,108,98,114,119,113,119,113


==> fig/trendplotsv6/SALAD/A_man_waves_his_arm_metrics.csv <==
file_source,prompt,peak_positional_change_root,peak_positional_change_left_lower,peak_positional_change_right_lower,peak_positional_change_spine,peak_positional_change_left_upper,peak_positional_change_right_upper,peak_positional_change_head,collective_positional_change_root,collective_positional_change_left_lower,collective_positional_change_right_lower,collective_positional_change_spine,collective_positional_change_left_upper,collective_positional_change_right_upper,collective_positional_change_head,peak_velocity_root,peak_velocity_left_lower,peak_velocity_right_lower,peak_velocity_spine,peak_velocity_left_upper,peak_velocity_right_upper,peak_velocity_head,collective_velocity_root,collective_velocity_left_lower,collective_velocity_right_lower,collective_velocity_spine,collective_velocity_left_upper,collective_velocity_right_upper,collective_velocity_head,peak_acceleration_root,peak_acceleration_left_lower,peak_acceleration_right_lower,peak_acceleration_spine,peak_acceleration_left_upper,peak_acceleration_right_upper,peak_acceleration_head,collective_acceleration_root,collective_acceleration_left_lower,collective_acceleration_right_lower,collective_acceleration_spine,collective_acceleration_left_upper,collective_acceleration_right_upper,collective_acceleration_head,start_frame_root,start_frame_left_lower,start_frame_right_lower,start_frame_spine,start_frame_left_upper,start_frame_right_upper,start_frame_head,end_frame_root,end_frame_left_lower,end_frame_right_lower,end_frame_spine,end_frame_left_upper,end_frame_right_upper,end_frame_head
reportv13-120/EXPT_A_man_waves_his_arm/normal.npy,A man waves his arm,0.00868433,0.009486153,0.009528803,0.009132486,0.0099509815,0.012153612,0.009454047,1.03333,1.0306927,1.0364276,1.0332471,1.0328562,1.1010681,1.0330021,0.1736866,0.18972306,0.19057606,0.18264972,0.19901964,0.24307227,0.18908094,20.666597,20.613853,20.728554,20.664948,20.65712,22.021364,20.660036,0.00033438206,0.21022126,0.19460455,0.10285606,0.27636403,0.3883412,0.16222611,0.0063610077,10.665103,9.273465,5.1283503,10.358264,15.543679,7.9885406,1,8,8,4,23,10,26,107,119,116,111,110,93,111
reportv13-120/EXPT_A_man_waves_his_arm_fast/normal.npy,A man waves his arm fast,0.0086848885,0.00946309,0.009472353,0.009151198,0.011734912,0.009946991,0.0097847115,1.0333034,1.0349033,1.0337331,1.0357584,1.0833263,1.0361444,1.03056,0.17369777,0.18926182,0.18944708,0.18302394,0.23469824,0.19893983,0.19569424,20.666069,20.698063,20.674658,20.715166,21.666521,20.72289,20.6112,0.0002899766,0.27740383,0.24604112,0.10654181,0.4917332,0.25177383,0.30958518,0.007979274,11.11087,9.995404,5.13859,18.724146,10.460747,8.823961,9,2,2,4,6,4,2,106,114,109,119,83,109,117
reportv13-120/EXPT_A_man_waves_his_arm_very_fast/normal.npy,A man waves his arm very fast,0.008683979,0.009222735,0.0092520565,0.009244089,0.014912137,0.014255854,0.010097228,1.0332686,1.0340931,1.0307003,1.0354549,1.1112981,1.1087499,1.0326651,0.17367958,0.1844547,0.18504113,0.18488176,0.29824275,0.2851171,0.20194456,20.665375,20.681858,20.614002,20.709099,22.225962,22.174994,20.653303,0.00015497208,0.2509851,0.16053654,0.0936833,1.0301808,0.72141063,0.26817352,0.006186366,9.813063,8.001814,4.4140763,18.85084,17.49579,9.582766,8,2,6,2,38,36,14,116,114,116,114,59,72,112
reportv13-120/EXPT_A_man_waves_his_arm_extremely_fast/normal.npy,A man waves his arm extremely fast,0.008685076,0.0092063295,0.009495646,0.0094257565,0.010766045,0.00960442,0.009311413,1.0333457,1.0332756,1.0351353,1.0352015,1.0715455,1.0344329,1.033215,0.17370151,0.18412659,0.18991292,0.18851513,0.21532089,0.19208838,0.18622828,20.666916,20.665512,20.702703,20.70403,21.43091,20.68866,20.664303,0.00023841858,0.17159462,0.2614145,0.15002061,0.5334863,0.19238584,0.20608291,0.0062537193,9.196555,8.779436,6.1016455,17.607857,9.2733965,7.9053907,13,2,2,2,1,10,3,74,117,117,108,100,113,101
reportv13-120/EXPT_A_man_waves_his_arm_very_slow/normal.npy,A man waves his arm very slow,0.008684835,0.009627685,0.0096184,0.009283721,0.010929209,0.009708359,0.009780714,1.0333586,1.0395024,1.0339581,1.0360167,1.0643467,1.0355055,1.0362347,0.17369671,0.19255368,0.192368,0.18567443,0.2185842,0.19416718,0.19561428,20.667171,20.790045,20.679163,20.720335,21.28694,20.71011,20.724697,0.00023782253,0.20217404,0.24043031,0.13234556,0.32418722,0.2012343,0.27666673,0.0052696466,9.628658,10.271895,6.018061,13.64906,9.448987,8.1122055,23,2,2,6,3,2,11,114,119,113,118,112,104,118
reportv13-120/EXPT_A_man_waves_his_arm_slow/normal.npy,A man waves his arm slow,0.00868471,0.009392699,0.009709343,0.009295028,0.010914829,0.010319408,0.0095827095,1.0333865,1.0378125,1.0333676,1.0350267,1.0543172,1.0356077,1.0342063,0.1736942,0.18785399,0.19418687,0.18590055,0.21829659,0.20638818,0.19165418,20.66773,20.756254,20.667353,20.700533,21.086344,20.712149,20.684124,0.00014394522,0.23789391,0.24650894,0.15686452,0.3536508,0.3130386,0.14725134,0.004668534,11.2829895,10.345929,5.1518984,11.99942,10.863082,6.8681445,1,3,6,4,6,3,2,116,119,113,119,85,96,111
reportv13-120/EXPT_A_man_waves_his_arm_extremely_slow/normal.npy,A man waves his arm extremely slow,0.008684328,0.009369154,0.009796912,0.009087123,0.009442422,0.01121111,0.009864664,1.0333371,1.030608,1.033281,1.0342425,1.0352931,1.0727421,1.0360446,0.17368655,0.1873831,0.19593821,0.18174247,0.18884844,0.22422221,0.19729328,20.666746,20.612164,20.665623,20.68485,20.705862,21.454842,20.72089,0.00014394522,0.20717904,0.22620238,0.10453045,0.20432442,0.39421326,0.22912994,0.0063982606,10.757462,10.530494,5.172819,10.285949,18.977715,11.022069,13,9,12,7,4,4,4,96,119,117,113,109,81,118


==> fig/trendplotsv6/SALAD/A_man_waves_metrics.csv <==
file_source,prompt,peak_positional_change_root,peak_positional_change_left_lower,peak_positional_change_right_lower,peak_positional_change_spine,peak_positional_change_left_upper,peak_positional_change_right_upper,peak_positional_change_head,collective_positional_change_root,collective_positional_change_left_lower,collective_positional_change_right_lower,collective_positional_change_spine,collective_positional_change_left_upper,collective_positional_change_right_upper,collective_positional_change_head,peak_velocity_root,peak_velocity_left_lower,peak_velocity_right_lower,peak_velocity_spine,peak_velocity_left_upper,peak_velocity_right_upper,peak_velocity_head,collective_velocity_root,collective_velocity_left_lower,collective_velocity_right_lower,collective_velocity_spine,collective_velocity_left_upper,collective_velocity_right_upper,collective_velocity_head,peak_acceleration_root,peak_acceleration_left_lower,peak_acceleration_right_lower,peak_acceleration_spine,peak_acceleration_left_upper,peak_acceleration_right_upper,peak_acceleration_head,collective_acceleration_root,collective_acceleration_left_lower,collective_acceleration_right_lower,collective_acceleration_spine,collective_acceleration_left_upper,collective_acceleration_right_upper,collective_acceleration_head,start_frame_root,start_frame_left_lower,start_frame_right_lower,start_frame_spine,start_frame_left_upper,start_frame_right_upper,start_frame_head,end_frame_root,end_frame_left_lower,end_frame_right_lower,end_frame_spine,end_frame_left_upper,end_frame_right_upper,end_frame_head
reportv13-120/EXPT_A_man_waves/normal.npy,A man waves,0.0086846035,0.01001949,0.0096725505,0.0092703765,0.013457993,0.009598561,0.009890249,1.0333148,1.0320228,1.0364393,1.0361607,1.1270568,1.0377798,1.0374261,0.17369206,0.20038979,0.19345099,0.18540752,0.26915985,0.19197123,0.19780496,20.666296,20.640455,20.728786,20.723213,22.541142,20.7556,20.748522,0.00017553568,0.25715977,0.20985015,0.13118237,0.7424946,0.19035943,0.29970124,0.0072684884,11.531505,9.460412,5.6448536,29.458057,8.892033,10.774454,13,8,2,4,7,2,4,110,113,113,116,86,113,106
reportv13-120/EXPT_A_man_waves_fast/normal.npy,A man waves fast,0.0086840615,0.00926201,0.009647125,0.009236989,0.009526226,0.0121888835,0.009630315,1.033301,1.03193,1.0375496,1.0359892,1.0336623,1.0814481,1.037582,0.17368123,0.18524021,0.1929425,0.18473977,0.19052452,0.24377766,0.1926063,20.666023,20.638597,20.750992,20.71978,20.673244,21.628963,20.751644,0.0001424551,0.18165849,0.23177683,0.12224972,0.15720889,0.5943371,0.23756921,0.004827678,10.604592,11.083843,5.78364,7.532045,19.061693,10.395868,1,8,6,5,2,15,8,118,116,117,119,110,89,118
reportv13-120/EXPT_A_man_waves_very_fast/normal.npy,A man waves very fast,0.008684466,0.009577438,0.009450482,0.009413338,0.009968455,0.010974536,0.010046208,1.0333014,1.0318043,1.0345922,1.0338192,1.032873,1.0646809,1.0299951,0.1736893,0.19154876,0.18900964,0.18826675,0.1993691,0.2194907,0.20092416,20.666033,20.636086,20.691841,20.676384,20.657463,21.293615,20.599895,0.00043034554,0.2656811,0.2690503,0.12270143,0.24383992,0.6809374,0.2838552,0.00731647,10.323133,10.885705,5.789056,10.2800045,18.995544,9.084091,1,8,7,6,6,8,6,117,119,116,113,111,113,113
reportv13-120/EXPT_A_man_waves_extremely_fast/normal.npy,A man waves extremely fast,0.008685949,0.010043029,0.009561728,0.009155769,0.009926504,0.013636564,0.009471379,1.0333267,1.0337231,1.0315653,1.0329522,1.0371737,1.1470014,1.033273,0.17371899,0.20086059,0.19123454,0.18311538,0.19853008,0.27273127,0.18942758,20.666538,20.674463,20.631306,20.659042,20.743475,22.940027,20.66546,0.00038564205,0.35147345,0.20406023,0.31808904,0.26272953,0.67617285,0.22541821,0.008538961,11.794668,10.933174,5.962302,11.236563,26.766062,8.375667,1,6,3,2,8,11,16,115,119,108,110,110,72,103
reportv13-120/EXPT_A_man_waves_very_slow/normal.npy,A man waves very slow,0.008684408,0.009703208,0.010034272,0.009108458,0.011847144,0.010421591,0.009544764,1.0332841,1.0283036,1.0356244,1.0329462,1.0940801,1.0383998,1.0404258,0.17368816,0.19406417,0.20068544,0.18216915,0.23694289,0.20843181,0.19089526,20.665682,20.566074,20.712484,20.658918,21.881601,20.768,20.808517,0.00023305416,0.27242875,0.24771288,0.11547774,0.5386996,0.34233063,0.24243996,0.0074759126,11.151625,10.790492,5.032712,20.734991,12.389632,9.774319,5,7,12,8,12,12,7,116,109,101,103,90,112,119
reportv13-120/EXPT_A_man_waves_slow/normal.npy,A man waves slow,0.008684883,0.009638484,0.009597594,0.009383445,0.010156849,0.009392717,0.009997565,1.0333325,1.0305725,1.0309362,1.0358258,1.0652668,1.0328056,1.0349346,0.17369765,0.19276966,0.19195187,0.1876689,0.20313698,0.18785435,0.19995132,20.666647,20.611452,20.618729,20.71651,21.305338,20.65611,20.698694,0.00021159649,0.27944118,0.19366786,0.11756679,0.33980227,0.1669357,0.24901241,0.0069501996,11.2318125,9.003454,4.5810547,13.916605,8.197715,9.127424,7,2,14,2,4,4,3,116,112,112,119,101,113,119
reportv13-120/EXPT_A_man_waves_extremely_slow/normal.npy,A man waves extremely slow,0.008685985,0.009804749,0.009484714,0.009318619,0.012443137,0.009619116,0.009748235,1.0333695,1.031253,1.0281335,1.0362463,1.1202517,1.0403756,1.0397501,0.17371969,0.19609497,0.18969429,0.18637238,0.24886274,0.1923823,0.1949647,20.667393,20.625061,20.562674,20.724924,22.405033,20.807512,20.795,0.0002914667,0.24988554,0.20887166,0.13516177,0.92040694,0.1769656,0.26664853,0.009608567,11.867955,9.660513,5.413586,27.878294,9.483863,8.102845,10,2,18,30,9,4,4,92,114,119,116,67,119,114


==> fig/trendplotsv6/SALAD/correlation_report.csv <==
Action,spearman_peak_positional_change_root,spearman_peak_positional_change_root_pval,kendall_peak_positional_change_root,kendall_peak_positional_change_root_pval,spearman_collective_positional_change_root,spearman_collective_positional_change_root_pval,kendall_collective_positional_change_root,kendall_collective_positional_change_root_pval,spearman_peak_positional_change_spine,spearman_peak_positional_change_spine_pval,kendall_peak_positional_change_spine,kendall_peak_positional_change_spine_pval,spearman_collective_positional_change_spine,spearman_collective_positional_change_spine_pval,kendall_collective_positional_change_spine,kendall_collective_positional_change_spine_pval,spearman_peak_positional_change_left_upper,spearman_peak_positional_change_left_upper_pval,kendall_peak_positional_change_left_upper,kendall_peak_positional_change_left_upper_pval,spearman_collective_positional_change_left_upper,spearman_collective_positional_change_left_upper_pval,kendall_collective_positional_change_left_upper,kendall_collective_positional_change_left_upper_pval,spearman_peak_positional_change_right_upper,spearman_peak_positional_change_right_upper_pval,kendall_peak_positional_change_right_upper,kendall_peak_positional_change_right_upper_pval,spearman_collective_positional_change_right_upper,spearman_collective_positional_change_right_upper_pval,kendall_collective_positional_change_right_upper,kendall_collective_positional_change_right_upper_pval,spearman_peak_positional_change_left_lower,spearman_peak_positional_change_left_lower_pval,kendall_peak_positional_change_left_lower,kendall_peak_positional_change_left_lower_pval,spearman_collective_positional_change_left_lower,spearman_collective_positional_change_left_lower_pval,kendall_collective_positional_change_left_lower,kendall_collective_positional_change_left_lower_pval,spearman_peak_positional_change_right_lower,spearman_peak_positional_change_right_lower_pval,kendall_peak_positional_change_right_lower,kendall_peak_positional_change_right_lower_pval,spearman_collective_positional_change_right_lower,spearman_collective_positional_change_right_lower_pval,kendall_collective_positional_change_right_lower,kendall_collective_positional_change_right_lower_pval,spearman_peak_positional_change_head,spearman_peak_positional_change_head_pval,kendall_peak_positional_change_head,kendall_peak_positional_change_head_pval,spearman_collective_positional_change_head,spearman_collective_positional_change_head_pval,kendall_collective_positional_change_head,kendall_collective_positional_change_head_pval
A man walks,0.9285714285714288,0.0025194724037946874,0.8095238095238096,0.010714285714285714,0.8928571428571429,0.006807187408935392,0.8095238095238096,0.010714285714285714,0.4642857142857144,0.2939341076002517,0.5238095238095238,0.1361111111111111,0.8571428571428573,0.01369732661532562,0.7142857142857143,0.03015873015873016,0.8214285714285715,0.023448808345691505,0.6190476190476191,0.06904761904761905,0.642857142857143,0.11939237342741094,0.4285714285714286,0.2388888888888889,0.8571428571428573,0.01369732661532562,0.7142857142857143,0.03015873015873016,0.8214285714285715,0.023448808345691505,0.6190476190476191,0.06904761904761905,0.8214285714285715,0.023448808345691505,0.6190476190476191,0.06904761904761905,0.42857142857142866,0.337368311085824,0.23809523809523814,0.5619047619047619,0.8571428571428573,0.01369732661532562,0.7142857142857143,0.03015873015873016,0.6785714285714287,0.0937502539598313,0.5238095238095238,0.1361111111111111,0.8214285714285715,0.023448808345691505,0.6190476190476191,0.06904761904761905,0.8928571428571429,0.006807187408935392,0.7142857142857143,0.03015873015873016
A man runs,-0.9642857142857145,0.0004541491691941689,-0.9047619047619049,0.002777777777777778,-0.9642857142857145,0.0004541491691941689,-0.9047619047619049,0.002777777777777778,0.7142857142857144,0.07134356146753759,0.5238095238095238,0.1361111111111111,0.642857142857143,0.11939237342741094,0.4285714285714286,0.2388888888888889,-0.8928571428571429,0.006807187408935392,-0.8095238095238096,0.010714285714285714,0.21428571428571433,0.6445115810207203,0.14285714285714288,0.7726190476190476,-0.7142857142857144,0.07134356146753759,-0.6190476190476191,0.06904761904761905,0.3214285714285715,0.4820720382996776,0.23809523809523814,0.5619047619047619,-0.8214285714285715,0.023448808345691505,-0.7142857142857143,0.03015873015873016,-0.6785714285714287,0.0937502539598313,-0.5238095238095238,0.1361111111111111,-0.7857142857142859,0.03623846267982713,-0.7142857142857143,0.03015873015873016,0.10714285714285716,0.8191508555699912,-0.04761904761904762,1.0,-0.07142857142857144,0.8790481931481541,-0.04761904761904762,1.0,0.10714285714285716,0.8191508555699912,0.14285714285714288,0.7726190476190476
A man jumps,0.07142857142857144,0.8790481931481541,0.04761904761904762,1.0,0.14285714285714288,0.7599453002180929,0.14285714285714288,0.7726190476190476,-0.14285714285714288,0.7599453002180929,-0.14285714285714288,0.7726190476190476,-0.21428571428571433,0.6445115810207203,-0.04761904761904762,1.0,0.07142857142857144,0.8790481931481541,0.04761904761904762,1.0,-0.3571428571428572,0.4316113520383278,-0.14285714285714288,0.7726190476190476,0.1785714285714286,0.7016579425162729,0.14285714285714288,0.7726190476190476,-0.21428571428571433,0.6445115810207203,-0.04761904761904762,1.0,-0.14285714285714288,0.7599453002180929,-0.04761904761904762,1.0,-0.25,0.5887244480896833,-0.14285714285714288,0.7726190476190476,-0.3571428571428572,0.4316113520383278,-0.33333333333333337,0.3813492063492063,-0.25,0.5887244480896833,-0.14285714285714288,0.7726190476190476,-0.03571428571428572,0.9394082054712856,0.04761904761904762,1.0,-0.3571428571428572,0.4316113520383278,-0.14285714285714288,0.7726190476190476
A man kicks,0.7500000000000002,0.05218140045705776,0.5238095238095238,0.1361111111111111,0.21428571428571433,0.6445115810207203,0.14285714285714288,0.7726190476190476,-0.25,0.5887244480896833,-0.14285714285714288,0.7726190476190476,0.6785714285714287,0.0937502539598313,0.5238095238095238,0.1361111111111111,0.642857142857143,0.11939237342741094,0.4285714285714286,0.2388888888888889,0.4642857142857144,0.2939341076002517,0.33333333333333337,0.3813492063492063,0.5,0.25316999510032273,0.33333333333333337,0.3813492063492063,0.5714285714285715,0.1802019889115274,0.33333333333333337,0.3813492063492063,0.10714285714285716,0.8191508555699912,0.14285714285714288,0.7726190476190476,0.642857142857143,0.11939237342741094,0.4285714285714286,0.2388888888888889,-0.42857142857142866,0.337368311085824,-0.4285714285714286,0.2388888888888889,-0.14285714285714288,0.7599453002180929,-0.14285714285714288,0.7726190476190476,-0.39285714285714296,0.38331687042697266,-0.23809523809523814,0.5619047619047619,0.25,0.5887244480896833,0.14285714285714288,0.7726190476190476
A man punches,-0.1785714285714286,0.7016579425162729,-0.14285714285714288,0.7726190476190476,-0.3214285714285715,0.4820720382996776,-0.23809523809523814,0.5619047619047619,0.14285714285714288,0.7599453002180929,0.14285714285714288,0.7726190476190476,0.6071428571428572,0.1482311614811614,0.5238095238095238,0.1361111111111111,0.9642857142857145,0.0004541491691941689,0.9047619047619049,0.002777777777777778,0.642857142857143,0.11939237342741094,0.5238095238095238,0.1361111111111111,-0.8571428571428573,0.01369732661532562,-0.7142857142857143,0.03015873015873016,0.0,1.0,-0.04761904761904762,1.0,-0.14285714285714288,0.7599453002180929,-0.14285714285714288,0.7726190476190476,-0.14285714285714288,0.7599453002180929,-0.04761904761904762,1.0,-0.3571428571428572,0.4316113520383278,-0.33333333333333337,0.3813492063492063,-0.28571428571428575,0.5345092286010406,-0.23809523809523814,0.5619047619047619,-0.3214285714285715,0.4820720382996776,-0.23809523809523814,0.5619047619047619,0.28571428571428575,0.5345092286010406,0.14285714285714288,0.7726190476190476
A man swings his arms,0.642857142857143,0.11939237342741094,0.4285714285714286,0.2388888888888889,0.0,1.0,-0.04761904761904762,1.0,0.5714285714285715,0.1802019889115274,0.4285714285714286,0.2388888888888889,0.6785714285714287,0.0937502539598313,0.5238095238095238,0.1361111111111111,0.6785714285714287,0.0937502539598313,0.5238095238095238,0.1361111111111111,0.39285714285714296,0.38331687042697266,0.33333333333333337,0.3813492063492063,0.7500000000000002,0.05218140045705776,0.6190476190476191,0.06904761904761905,0.5714285714285715,0.1802019889115274,0.5238095238095238,0.1361111111111111,0.25,0.5887244480896833,0.23809523809523814,0.5619047619047619,-0.3214285714285715,0.4820720382996776,-0.23809523809523814,0.5619047619047619,0.6071428571428572,0.1482311614811614,0.5238095238095238,0.1361111111111111,-0.1785714285714286,0.7016579425162729,-0.14285714285714288,0.7726190476190476,0.642857142857143,0.11939237342741094,0.5238095238095238,0.1361111111111111,0.14285714285714288,0.7599453002180929,0.23809523809523814,0.5619047619047619
A man throws a ball,0.5,0.25316999510032273,0.33333333333333337,0.3813492063492063,0.3571428571428572,0.4316113520383278,0.23809523809523814,0.5619047619047619,-0.21428571428571433,0.6445115810207203,-0.14285714285714288,0.7726190476190476,-0.14285714285714288,0.7599453002180929,-0.23809523809523814,0.5619047619047619,0.03571428571428572,0.9394082054712856,0.04761904761904762,1.0,0.14285714285714288,0.7599453002180929,0.04761904761904762,1.0,0.7857142857142859,0.03623846267982713,0.6190476190476191,0.06904761904761905,0.7142857142857144,0.07134356146753759,0.6190476190476191,0.06904761904761905,-0.14285714285714288,0.7599453002180929,-0.14285714285714288,0.7726190476190476,0.07142857142857144,0.8790481931481541,0.04761904761904762,1.0,-0.642857142857143,0.11939237342741094,-0.4285714285714286,0.2388888888888889,0.21428571428571433,0.6445115810207203,0.14285714285714288,0.7726190476190476,-0.21428571428571433,0.6445115810207203,-0.14285714285714288,0.7726190476190476,-0.3571428571428572,0.4316113520383278,-0.33333333333333337,0.3813492063492063
A man bends over,0.39285714285714296,0.38331687042697266,0.23809523809523814,0.5619047619047619,0.42857142857142866,0.337368311085824,0.33333333333333337,0.3813492063492063,0.6785714285714287,0.0937502539598313,0.5238095238095238,0.1361111111111111,0.9285714285714288,0.0025194724037946874,0.8095238095238096,0.010714285714285714,0.3214285714285715,0.4820720382996776,0.23809523809523814,0.5619047619047619,0.8571428571428573,0.01369732661532562,0.7142857142857143,0.03015873015873016,0.39285714285714296,0.38331687042697266,0.33333333333333337,0.3813492063492063,0.7500000000000002,0.05218140045705776,0.5238095238095238,0.1361111111111111,0.25,0.5887244480896833,0.14285714285714288,0.7726190476190476,0.1785714285714286,0.7016579425162729,0.14285714285714288,0.7726190476190476,-0.03571428571428572,0.9394082054712856,-0.04761904761904762,1.0,0.42857142857142866,0.337368311085824,0.33333333333333337,0.3813492063492063,0.3214285714285715,0.4820720382996776,0.23809523809523814,0.5619047619047619,0.42857142857142866,0.337368311085824,0.4285714285714286,0.2388888888888889
A man squats,0.8214285714285715,0.023448808345691505,0.7142857142857143,0.03015873015873016,0.39285714285714296,0.38331687042697266,0.23809523809523814,0.5619047619047619,0.4642857142857144,0.2939341076002517,0.4285714285714286,0.2388888888888889,0.8928571428571429,0.006807187408935392,0.8095238095238096,0.010714285714285714,0.8571428571428573,0.01369732661532562,0.7142857142857143,0.03015873015873016,0.7500000000000002,0.05218140045705776,0.6190476190476191,0.06904761904761905,0.8571428571428573,0.01369732661532562,0.7142857142857143,0.03015873015873016,0.8571428571428573,0.01369732661532562,0.7142857142857143,0.03015873015873016,0.8928571428571429,0.006807187408935392,0.8095238095238096,0.010714285714285714,0.9642857142857145,0.0004541491691941689,0.9047619047619049,0.002777777777777778,0.5357142857142858,0.21521745567801273,0.4285714285714286,0.2388888888888889,0.9642857142857145,0.0004541491691941689,0.9047619047619049,0.002777777777777778,0.7857142857142859,0.03623846267982713,0.7142857142857143,0.03015873015873016,0.8928571428571429,0.006807187408935392,0.8095238095238096,0.010714285714285714
A man lunges forward,0.07142857142857144,0.8790481931481541,0.14285714285714288,0.7726190476190476,0.14285714285714288,0.7599453002180929,0.14285714285714288,0.7726190476190476,0.7857142857142859,0.03623846267982713,0.6190476190476191,0.06904761904761905,0.3214285714285715,0.4820720382996776,0.14285714285714288,0.7726190476190476,0.21428571428571433,0.6445115810207203,0.14285714285714288,0.7726190476190476,0.7500000000000002,0.05218140045705776,0.5238095238095238,0.1361111111111111,0.21428571428571433,0.6445115810207203,0.14285714285714288,0.7726190476190476,-0.10714285714285716,0.8191508555699912,-0.14285714285714288,0.7726190476190476,0.42857142857142866,0.337368311085824,0.23809523809523814,0.5619047619047619,0.1785714285714286,0.7016579425162729,0.04761904761904762,1.0,0.0,1.0,-0.04761904761904762,1.0,0.6071428571428572,0.1482311614811614,0.5238095238095238,0.1361111111111111,0.21428571428571433,0.6445115810207203,0.14285714285714288,0.7726190476190476,0.21428571428571433,0.6445115810207203,0.14285714285714288,0.7726190476190476
A man shakes arms,0.21428571428571433,0.6445115810207203,0.14285714285714288,0.7726190476190476,0.5357142857142858,0.21521745567801273,0.4285714285714286,0.2388888888888889,0.14285714285714288,0.7599453002180929,0.23809523809523814,0.5619047619047619,-0.3214285714285715,0.4820720382996776,-0.23809523809523814,0.5619047619047619,-0.21428571428571433,0.6445115810207203,-0.23809523809523814,0.5619047619047619,0.10714285714285716,0.8191508555699912,0.14285714285714288,0.7726190476190476,-0.14285714285714288,0.7599453002180929,-0.04761904761904762,1.0,-0.07142857142857144,0.8790481931481541,-0.04761904761904762,1.0,-0.42857142857142866,0.337368311085824,-0.33333333333333337,0.3813492063492063,-0.10714285714285716,0.8191508555699912,-0.14285714285714288,0.7726190476190476,-0.21428571428571433,0.6445115810207203,-0.14285714285714288,0.7726190476190476,-0.42857142857142866,0.337368311085824,-0.33333333333333337,0.3813492063492063,-0.21428571428571433,0.6445115810207203,-0.14285714285714288,0.7726190476190476,-0.3571428571428572,0.4316113520383278,-0.23809523809523814,0.5619047619047619
A man dances,0.14285714285714288,0.7599453002180929,0.04761904761904762,1.0,-0.642857142857143,0.11939237342741094,-0.4285714285714286,0.2388888888888889,0.8214285714285715,0.023448808345691505,0.6190476190476191,0.06904761904761905,0.8571428571428573,0.01369732661532562,0.7142857142857143,0.03015873015873016,0.25,0.5887244480896833,0.23809523809523814,0.5619047619047619,0.6071428571428572,0.1482311614811614,0.5238095238095238,0.1361111111111111,0.642857142857143,0.11939237342741094,0.5238095238095238,0.1361111111111111,0.9285714285714288,0.0025194724037946874,0.8095238095238096,0.010714285714285714,0.3214285714285715,0.4820720382996776,0.23809523809523814,0.5619047619047619,0.8214285714285715,0.023448808345691505,0.6190476190476191,0.06904761904761905,0.42857142857142866,0.337368311085824,0.33333333333333337,0.3813492063492063,0.6785714285714287,0.0937502539598313,0.5238095238095238,0.1361111111111111,0.8571428571428573,0.01369732661532562,0.7142857142857143,0.03015873015873016,0.8571428571428573,0.01369732661532562,0.7142857142857143,0.03015873015873016
A man waves his arm,0.3214285714285715,0.4820720382996776,0.23809523809523814,0.5619047619047619,-0.42857142857142866,0.337368311085824,-0.33333333333333337,0.3813492063492063,0.4642857142857144,0.2939341076002517,0.4285714285714286,0.2388888888888889,0.1785714285714286,0.7016579425162729,0.04761904761904762,1.0,0.42857142857142866,0.337368311085824,0.33333333333333337,0.3813492063492063,0.642857142857143,0.11939237342741094,0.4285714285714286,0.2388888888888889,-0.10714285714285716,0.8191508555699912,-0.04761904761904762,1.0,-0.03571428571428572,0.9394082054712856,0.04761904761904762,1.0,-0.5357142857142858,0.21521745567801273,-0.4285714285714286,0.2388888888888889,-0.03571428571428572,0.9394082054712856,-0.14285714285714288,0.7726190476190476,-0.8571428571428573,0.01369732661532562,-0.7142857142857143,0.03015873015873016,0.1785714285714286,0.7016579425162729,0.14285714285714288,0.7726190476190476,-0.25,0.5887244480896833,-0.23809523809523814,0.5619047619047619,-0.7142857142857144,0.07134356146753759,-0.5238095238095238,0.1361111111111111
A man waves,-0.1785714285714286,0.7016579425162729,-0.14285714285714288,0.7726190476190476,-0.21428571428571433,0.6445115810207203,-0.14285714285714288,0.7726190476190476,0.0,1.0,-0.04761904761904762,1.0,-0.3571428571428572,0.4316113520383278,-0.33333333333333337,0.3813492063492063,-0.6785714285714287,0.0937502539598313,-0.5238095238095238,0.1361111111111111,-0.6785714285714287,0.0937502539598313,-0.5238095238095238,0.1361111111111111,0.6785714285714287,0.0937502539598313,0.5238095238095238,0.1361111111111111,0.642857142857143,0.11939237342741094,0.4285714285714286,0.2388888888888889,0.0,1.0,-0.04761904761904762,1.0,0.7500000000000002,0.05218140045705776,0.5238095238095238,0.1361111111111111,-0.28571428571428575,0.5345092286010406,-0.23809523809523814,0.5619047619047619,0.3214285714285715,0.4820720382996776,0.23809523809523814,0.5619047619047619,-0.07142857142857144,0.8790481931481541,-0.04761904761904762,1.0,-0.7857142857142859,0.03623846267982713,-0.5238095238095238,0.1361111111111111


==> fig/trendplotsv6/SALAD/kendall_collective_lower.csv <==
Action,kendall_collective_positional_change_root,kendall_collective_positional_change_left_lower,kendall_collective_positional_change_right_lower,kendall_collective_positional_change_root_pval,kendall_collective_positional_change_left_lower_pval,kendall_collective_positional_change_right_lower_pval
A man walks,0.5238095238095238,0.7142857142857143,0.8095238095238096,0.1361111111111111,0.03015873015873016,0.010714285714285714
A man runs,-0.14285714285714288,0.04761904761904762,-0.04761904761904762,0.7726190476190476,1.0,1.0
A man jumps,-0.7142857142857143,-0.5238095238095238,-0.5238095238095238,0.03015873015873016,0.1361111111111111,0.1361111111111111
A man kicks,-0.8095238095238096,0.23809523809523814,-0.04761904761904762,0.010714285714285714,0.5619047619047619,1.0
A man punches,-0.04761904761904762,-0.04761904761904762,0.04761904761904762,1.0,1.0,1.0
A man swings his arms,-0.14285714285714288,-0.23809523809523814,0.04761904761904762,0.7726190476190476,0.5619047619047619,1.0
A man throws a ball,-0.14285714285714288,0.04761904761904762,-0.04761904761904762,0.7726190476190476,1.0,1.0
A man bends over,-0.33333333333333337,0.14285714285714288,0.23809523809523814,0.3813492063492063,0.7726190476190476,0.5619047619047619
A man squats,-0.4285714285714286,-0.14285714285714288,-0.23809523809523814,0.2388888888888889,0.7726190476190476,0.5619047619047619
A man lunges forward,0.6190476190476191,0.5238095238095238,0.33333333333333337,0.06904761904761905,0.1361111111111111,0.3813492063492063
A man shakes arms,0.14285714285714288,0.23809523809523814,0.04761904761904762,0.7726190476190476,0.5619047619047619,1.0
A man dances,0.5238095238095238,0.9047619047619049,0.4285714285714286,0.1361111111111111,0.002777777777777778,0.2388888888888889
A man waves his arm,-0.29277002188455997,-0.04761904761904762,0.23809523809523814,0.3620501922003584,1.0,0.5619047619047619
A man waves,0.9047619047619049,0.23809523809523814,-0.14285714285714288,0.002777777777777778,0.5619047619047619,0.7726190476190476


==> fig/trendplotsv6/SALAD/kendall_collective_upper.csv <==
Action,kendall_collective_positional_change_spine,kendall_collective_positional_change_left_upper,kendall_collective_positional_change_right_upper,kendall_collective_positional_change_head,kendall_collective_positional_change_spine_pval,kendall_collective_positional_change_left_upper_pval,kendall_collective_positional_change_right_upper_pval,kendall_collective_positional_change_head_pval
A man walks,0.7142857142857143,0.6190476190476191,0.6190476190476191,0.5238095238095238,0.03015873015873016,0.06904761904761905,0.06904761904761905,0.1361111111111111
A man runs,-0.7142857142857143,0.4285714285714286,0.4285714285714286,-0.7142857142857143,0.03015873015873016,0.2388888888888889,0.2388888888888889,0.03015873015873016
A man jumps,-0.5238095238095238,-0.14285714285714288,-0.33333333333333337,-0.4285714285714286,0.1361111111111111,0.7726190476190476,0.3813492063492063,0.2388888888888889
A man kicks,0.23809523809523814,-0.04761904761904762,0.33333333333333337,-0.14285714285714288,0.5619047619047619,1.0,0.3813492063492063,0.7726190476190476
A man punches,0.23809523809523814,0.23809523809523814,0.23809523809523814,0.04761904761904762,0.5619047619047619,0.5619047619047619,0.5619047619047619,1.0
A man swings his arms,0.04761904761904762,0.4285714285714286,0.6190476190476191,0.14285714285714288,1.0,0.2388888888888889,0.06904761904761905,0.7726190476190476
A man throws a ball,-0.4285714285714286,0.23809523809523814,0.5238095238095238,-0.23809523809523814,0.2388888888888889,0.5619047619047619,0.1361111111111111,0.5619047619047619
A man bends over,-0.14285714285714288,-0.23809523809523814,-0.14285714285714288,-0.23809523809523814,0.7726190476190476,0.5619047619047619,0.7726190476190476,0.5619047619047619
A man squats,-0.23809523809523814,-0.5238095238095238,-0.14285714285714288,-0.33333333333333337,0.5619047619047619,0.1361111111111111,0.7726190476190476,0.3813492063492063
A man lunges forward,0.5238095238095238,0.4285714285714286,0.33333333333333337,0.6190476190476191,0.1361111111111111,0.2388888888888889,0.3813492063492063,0.06904761904761905
A man shakes arms,-0.33333333333333337,0.14285714285714288,-0.04761904761904762,-0.33333333333333337,0.3813492063492063,0.7726190476190476,1.0,0.3813492063492063
A man dances,0.14285714285714288,0.4285714285714286,0.23809523809523814,0.04761904761904762,0.7726190476190476,0.2388888888888889,0.5619047619047619,1.0
A man waves his arm,0.04761904761904762,0.04761904761904762,-0.14285714285714288,-0.4285714285714286,1.0,1.0,0.7726190476190476,0.2388888888888889
A man waves,0.04761904761904762,-0.4285714285714286,0.7142857142857143,-0.33333333333333337,1.0,0.2388888888888889,0.03015873015873016,0.3813492063492063


==> fig/trendplotsv6/SALAD/kendall_peak_lower.csv <==
Action,kendall_peak_positional_change_root,kendall_peak_positional_change_left_lower,kendall_peak_positional_change_right_lower,kendall_peak_positional_change_root_pval,kendall_peak_positional_change_left_lower_pval,kendall_peak_positional_change_right_lower_pval
A man walks,0.8095238095238096,0.7142857142857143,0.8095238095238096,0.010714285714285714,0.03015873015873016,0.010714285714285714
A man runs,-0.04761904761904762,-0.04761904761904762,0.04761904761904762,1.0,1.0,1.0
A man jumps,-0.23809523809523814,-0.14285714285714288,-0.33333333333333337,0.5619047619047619,0.7726190476190476,0.3813492063492063
A man kicks,0.4285714285714286,0.33333333333333337,-0.33333333333333337,0.2388888888888889,0.3813492063492063,0.3813492063492063
A man punches,-0.23809523809523814,-0.04761904761904762,-0.04761904761904762,0.5619047619047619,1.0,1.0
A man swings his arms,0.04761904761904762,0.04761904761904762,0.4285714285714286,1.0,1.0,0.2388888888888889
A man throws a ball,0.04761904761904762,-0.04761904761904762,-0.14285714285714288,1.0,1.0,0.7726190476190476
A man bends over,-0.4285714285714286,-0.04761904761904762,-0.14285714285714288,0.2388888888888889,1.0,0.7726190476190476
A man squats,0.14285714285714288,0.14285714285714288,0.04761904761904762,0.7726190476190476,0.7726190476190476,1.0
A man lunges forward,0.4285714285714286,0.5238095238095238,0.33333333333333337,0.2388888888888889,0.1361111111111111,0.3813492063492063
A man shakes arms,-0.04761904761904762,0.14285714285714288,-0.23809523809523814,1.0,0.7726190476190476,0.5619047619047619
A man dances,0.8095238095238096,0.7142857142857143,0.5238095238095238,0.010714285714285714,0.03015873015873016,0.1361111111111111
A man waves his arm,-0.33333333333333337,-0.7142857142857143,-0.7142857142857143,0.3813492063492063,0.03015873015873016,0.03015873015873016
A man waves,0.14285714285714288,0.14285714285714288,0.04761904761904762,0.7726190476190476,0.7726190476190476,1.0


==> fig/trendplotsv6/SALAD/kendall_peak_upper.csv <==
Action,kendall_peak_positional_change_spine,kendall_peak_positional_change_left_upper,kendall_peak_positional_change_right_upper,kendall_peak_positional_change_head,kendall_peak_positional_change_spine_pval,kendall_peak_positional_change_left_upper_pval,kendall_peak_positional_change_right_upper_pval,kendall_peak_positional_change_head_pval
A man walks,0.4285714285714286,0.6190476190476191,0.6190476190476191,0.7142857142857143,0.2388888888888889,0.06904761904761905,0.06904761904761905,0.03015873015873016
A man runs,-0.33333333333333337,0.04761904761904762,0.14285714285714288,-0.14285714285714288,0.3813492063492063,1.0,0.7726190476190476,0.7726190476190476
A man jumps,0.33333333333333337,-0.14285714285714288,-0.14285714285714288,-0.14285714285714288,0.3813492063492063,0.7726190476190476,0.7726190476190476,0.7726190476190476
A man kicks,-0.23809523809523814,-0.23809523809523814,0.33333333333333337,-0.14285714285714288,0.5619047619047619,0.5619047619047619,0.3813492063492063,0.7726190476190476
A man punches,-0.6190476190476191,0.33333333333333337,-0.23809523809523814,-0.5238095238095238,0.06904761904761905,0.3813492063492063,0.5619047619047619,0.1361111111111111
A man swings his arms,0.23809523809523814,0.7142857142857143,0.8095238095238096,0.6190476190476191,0.5619047619047619,0.03015873015873016,0.010714285714285714,0.06904761904761905
A man throws a ball,-0.14285714285714288,0.14285714285714288,0.7142857142857143,-0.04761904761904762,0.7726190476190476,0.7726190476190476,0.03015873015873016,1.0
A man bends over,-0.14285714285714288,-0.04761904761904762,0.04761904761904762,-0.14285714285714288,0.7726190476190476,1.0,1.0,0.7726190476190476
A man squats,-0.14285714285714288,-0.4285714285714286,-0.33333333333333337,-0.23809523809523814,0.7726190476190476,0.2388888888888889,0.3813492063492063,0.5619047619047619
A man lunges forward,0.5238095238095238,0.4285714285714286,0.33333333333333337,0.14285714285714288,0.1361111111111111,0.2388888888888889,0.3813492063492063,0.7726190476190476
A man shakes arms,-0.04761904761904762,0.14285714285714288,-0.04761904761904762,0.4285714285714286,1.0,0.7726190476190476,1.0,0.2388888888888889
A man dances,0.7142857142857143,0.23809523809523814,0.23809523809523814,0.7142857142857143,0.03015873015873016,0.5619047619047619,0.5619047619047619,0.03015873015873016
A man waves his arm,0.23809523809523814,0.04761904761904762,-0.23809523809523814,-0.33333333333333337,0.5619047619047619,1.0,0.5619047619047619,0.3813492063492063
A man waves,0.04761904761904762,-0.4285714285714286,0.6190476190476191,0.04761904761904762,1.0,0.2388888888888889,0.06904761904761905,1.0


==> fig/trendplotsv6/SALAD/spearman_collective_lower.csv <==
Action,spearman_collective_positional_change_root,spearman_collective_positional_change_left_lower,spearman_collective_positional_change_right_lower,spearman_collective_positional_change_root_pval,spearman_collective_positional_change_left_lower_pval,spearman_collective_positional_change_right_lower_pval
A man walks,0.7500000000000002,0.8571428571428573,0.9285714285714288,0.05218140045705776,0.01369732661532562,0.0025194724037946874
A man runs,-0.3214285714285715,0.07142857142857144,-0.14285714285714288,0.4820720382996776,0.8790481931481541,0.7599453002180929
A man jumps,-0.8571428571428573,-0.5714285714285715,-0.6071428571428572,0.01369732661532562,0.1802019889115274,0.1482311614811614
A man kicks,-0.9285714285714288,0.3571428571428572,-0.07142857142857144,0.0025194724037946874,0.4316113520383278,0.8790481931481541
A man punches,-0.14285714285714288,-0.14285714285714288,-0.03571428571428572,0.7599453002180929,0.7599453002180929,0.9394082054712856
A man swings his arms,-0.21428571428571433,-0.4642857142857144,-0.10714285714285716,0.6445115810207203,0.2939341076002517,0.8191508555699912
A man throws a ball,-0.10714285714285716,0.14285714285714288,-0.14285714285714288,0.8191508555699912,0.7599453002180929,0.7599453002180929
A man bends over,-0.3571428571428572,0.1785714285714286,0.3571428571428572,0.4316113520383278,0.7016579425162729,0.4316113520383278
A man squats,-0.6785714285714287,-0.25,-0.39285714285714296,0.0937502539598313,0.5887244480896833,0.38331687042697266
A man lunges forward,0.7857142857142859,0.7500000000000002,0.39285714285714296,0.03623846267982713,0.05218140045705776,0.38331687042697266
A man shakes arms,0.10714285714285716,0.39285714285714296,0.14285714285714288,0.8191508555699912,0.38331687042697266,0.7599453002180929
A man dances,0.6785714285714287,0.9642857142857145,0.4642857142857144,0.0937502539598313,0.0004541491691941689,0.2939341076002517
A man waves his arm,-0.36037498507822363,0.0,0.3214285714285715,0.42714880856090626,1.0,0.4820720382996776
A man waves,0.9642857142857145,0.14285714285714288,-0.1785714285714286,0.0004541491691941689,0.7599453002180929,0.7016579425162729


==> fig/trendplotsv6/SALAD/spearman_collective_upper.csv <==
Action,spearman_collective_positional_change_spine,spearman_collective_positional_change_left_upper,spearman_collective_positional_change_right_upper,spearman_collective_positional_change_head,spearman_collective_positional_change_spine_pval,spearman_collective_positional_change_left_upper_pval,spearman_collective_positional_change_right_upper_pval,spearman_collective_positional_change_head_pval
A man walks,0.8571428571428573,0.7857142857142859,0.7857142857142859,0.6071428571428572,0.01369732661532562,0.03623846267982713,0.03623846267982713,0.1482311614811614
A man runs,-0.8571428571428573,0.6071428571428572,0.5714285714285715,-0.8571428571428573,0.01369732661532562,0.1482311614811614,0.1802019889115274,0.01369732661532562
A man jumps,-0.6071428571428572,-0.10714285714285716,-0.3571428571428572,-0.42857142857142866,0.1482311614811614,0.8191508555699912,0.4316113520383278,0.337368311085824
A man kicks,0.28571428571428575,-0.03571428571428572,0.5,-0.21428571428571433,0.5345092286010406,0.9394082054712856,0.25316999510032273,0.6445115810207203
A man punches,0.3214285714285715,0.3571428571428572,0.39285714285714296,0.10714285714285716,0.4820720382996776,0.4316113520383278,0.38331687042697266,0.8191508555699912
A man swings his arms,0.03571428571428572,0.5,0.7500000000000002,0.10714285714285716,0.9394082054712856,0.25316999510032273,0.05218140045705776,0.8191508555699912
A man throws a ball,-0.642857142857143,0.39285714285714296,0.6071428571428572,-0.42857142857142866,0.11939237342741094,0.38331687042697266,0.1482311614811614,0.337368311085824
A man bends over,-0.21428571428571433,-0.25,-0.21428571428571433,-0.25,0.6445115810207203,0.5887244480896833,0.6445115810207203,0.5887244480896833
A man squats,-0.39285714285714296,-0.7500000000000002,-0.25,-0.4642857142857144,0.38331687042697266,0.05218140045705776,0.5887244480896833,0.2939341076002517
A man lunges forward,0.7500000000000002,0.5357142857142858,0.5,0.7857142857142859,0.05218140045705776,0.21521745567801273,0.25316999510032273,0.03623846267982713
A man shakes arms,-0.42857142857142866,0.1785714285714286,-0.07142857142857144,-0.5,0.337368311085824,0.7016579425162729,0.8790481931481541,0.25316999510032273
A man dances,0.10714285714285716,0.25,0.14285714285714288,0.14285714285714288,0.8191508555699912,0.5887244480896833,0.7599453002180929,0.7599453002180929
A man waves his arm,0.07142857142857144,0.03571428571428572,-0.1785714285714286,-0.642857142857143,0.8790481931481541,0.9394082054712856,0.7016579425162729,0.11939237342741094
A man waves,0.0,-0.642857142857143,0.8571428571428573,-0.5357142857142858,1.0,0.11939237342741094,0.01369732661532562,0.21521745567801273


==> fig/trendplotsv6/SALAD/spearman_peak_lower.csv <==
Action,spearman_peak_positional_change_root,spearman_peak_positional_change_left_lower,spearman_peak_positional_change_right_lower,spearman_peak_positional_change_root_pval,spearman_peak_positional_change_left_lower_pval,spearman_peak_positional_change_right_lower_pval
A man walks,0.9285714285714288,0.8571428571428573,0.9285714285714288,0.0025194724037946874,0.01369732661532562,0.0025194724037946874
A man runs,0.03571428571428572,0.0,0.14285714285714288,0.9394082054712856,1.0,0.7599453002180929
A man jumps,-0.3571428571428572,-0.07142857142857144,-0.42857142857142866,0.4316113520383278,0.8790481931481541,0.337368311085824
A man kicks,0.5357142857142858,0.3571428571428572,-0.21428571428571433,0.21521745567801273,0.4316113520383278,0.6445115810207203
A man punches,-0.3214285714285715,-0.07142857142857144,-0.03571428571428572,0.4820720382996776,0.8790481931481541,0.9394082054712856
A man swings his arms,0.14285714285714288,0.07142857142857144,0.642857142857143,0.7599453002180929,0.8790481931481541,0.11939237342741094
A man throws a ball,0.07142857142857144,0.0,-0.25,0.8790481931481541,1.0,0.5887244480896833
A man bends over,-0.42857142857142866,-0.07142857142857144,-0.21428571428571433,0.337368311085824,0.8790481931481541,0.6445115810207203
A man squats,0.21428571428571433,0.1785714285714286,0.03571428571428572,0.6445115810207203,0.7016579425162729,0.9394082054712856
A man lunges forward,0.7142857142857144,0.7500000000000002,0.5,0.07134356146753759,0.05218140045705776,0.25316999510032273
A man shakes arms,-0.07142857142857144,0.21428571428571433,-0.39285714285714296,0.8790481931481541,0.6445115810207203,0.38331687042697266
A man dances,0.9285714285714288,0.8571428571428573,0.6071428571428572,0.0025194724037946874,0.01369732661532562,0.1482311614811614
A man waves his arm,-0.5357142857142858,-0.8571428571428573,-0.8571428571428573,0.21521745567801273,0.01369732661532562,0.01369732661532562
A man waves,0.3214285714285715,0.10714285714285716,0.14285714285714288,0.4820720382996776,0.8191508555699912,0.7599453002180929


==> fig/trendplotsv6/SALAD/spearman_peak_upper.csv <==
Action,spearman_peak_positional_change_spine,spearman_peak_positional_change_left_upper,spearman_peak_positional_change_right_upper,spearman_peak_positional_change_head,spearman_peak_positional_change_spine_pval,spearman_peak_positional_change_left_upper_pval,spearman_peak_positional_change_right_upper_pval,spearman_peak_positional_change_head_pval
A man walks,0.5357142857142858,0.7500000000000002,0.8214285714285715,0.8571428571428573,0.21521745567801273,0.05218140045705776,0.023448808345691505,0.01369732661532562
A man runs,-0.5714285714285715,0.07142857142857144,0.3214285714285715,-0.10714285714285716,0.1802019889115274,0.8790481931481541,0.4820720382996776,0.8191508555699912
A man jumps,0.3571428571428572,-0.28571428571428575,-0.28571428571428575,-0.21428571428571433,0.4316113520383278,0.5345092286010406,0.5345092286010406,0.6445115810207203
A man kicks,-0.4642857142857144,-0.39285714285714296,0.4642857142857144,-0.28571428571428575,0.2939341076002517,0.38331687042697266,0.2939341076002517,0.5345092286010406
A man punches,-0.7500000000000002,0.4642857142857144,-0.39285714285714296,-0.7142857142857144,0.05218140045705776,0.2939341076002517,0.38331687042697266,0.07134356146753759
A man swings his arms,0.39285714285714296,0.7857142857142859,0.9285714285714288,0.7142857142857144,0.38331687042697266,0.03623846267982713,0.0025194724037946874,0.07134356146753759
A man throws a ball,0.03571428571428572,0.25,0.8571428571428573,-0.14285714285714288,0.9394082054712856,0.5887244480896833,0.01369732661532562,0.7599453002180929
A man bends over,-0.1785714285714286,-0.14285714285714288,-0.03571428571428572,-0.10714285714285716,0.7016579425162729,0.7599453002180929,0.9394082054712856,0.8191508555699912
A man squats,-0.1785714285714286,-0.642857142857143,-0.4642857142857144,-0.39285714285714296,0.7016579425162729,0.11939237342741094,0.2939341076002517,0.38331687042697266
A man lunges forward,0.6785714285714287,0.4642857142857144,0.39285714285714296,0.25,0.0937502539598313,0.2939341076002517,0.38331687042697266,0.5887244480896833
A man shakes arms,0.0,0.21428571428571433,-0.03571428571428572,0.39285714285714296,1.0,0.6445115810207203,0.9394082054712856,0.38331687042697266
A man dances,0.7857142857142859,0.14285714285714288,0.3214285714285715,0.7857142857142859,0.03623846267982713,0.7599453002180929,0.4820720382996776,0.03623846267982713
A man waves his arm,0.39285714285714296,0.14285714285714288,-0.39285714285714296,-0.3214285714285715,0.38331687042697266,0.7599453002180929,0.38331687042697266,0.4820720382996776
A man waves,0.03571428571428572,-0.642857142857143,0.8214285714285715,0.14285714285714288,0.9394082054712856,0.11939237342741094,0.023448808345691505,0.7599453002180929

